Physics-Informed Neural Network for Volumetric Sound field Reconstruction of Speech Signals

Recent developments in acoustic signal processing have seen the integration of deep learning methodologies, alongside the continued prominence of classical wave expansion-based approaches, particularly in sound field reconstruction. Physics-Informed Neural Networks (PINNs) have emerged as a novel framework, bridging the gap between data-driven and model-based techniques for addressing physical phenomena governed by partial differential equations. This paper introduces a PINN-based approach for the recovery of arbitrary volumetric acoustic fields. The network incorporates the wave equation to impose a regularization on signal reconstruction in the time domain. This methodology enables the network to learn the underlying physics of sound propagation and allows for the complete characterization of the sound field based on a limited set of observations. The proposed method's efficacy is validated through experiments involving speech signals in a real-world environment, considering varying numbers of available measurements. Moreover, a comparative analysis is undertaken against state-of-the-art frequency-domain and time-domain reconstruction methods from existing literature, highlighting the increased accuracy across the various measurement configurations.

==> tikz/data/pinn_frequency_reconstruction/ex1/S_gt.txt <==
0.000000 -1.259501
3.906738 -0.989283
7.813477 -0.424507
11.720215 0.047860
15.626953 0.212065
19.533691 0.027502
23.440430 -0.320538
27.347168 -0.381097
31.253906 -0.005220
35.160645 0.347193
39.067383 0.319998
42.974121 -0.059399
46.880859 -0.284477
50.787598 0.139108
54.694336 0.724197
58.601074 0.906011
62.507812 0.556684
66.414551 -0.106210
70.321289 -0.564054
74.228027 -0.856337
78.134766 -2.007440
82.041504 -5.708078
85.948242 -2.124406
89.854980 1.203258
93.761719 2.689308
97.668457 3.009286
101.575195 2.219043
105.481934 0.515048
109.388672 1.322258
113.295410 3.483730
117.202148 4.535823
121.108887 4.481324
125.015625 3.148844
128.922363 -0.228031
132.829102 0.420011
136.735840 3.150207
140.642578 3.942221
144.549316 3.882883
148.456055 4.668418
152.362793 6.293174
156.269531 7.331422
160.176270 7.316992
164.083008 5.648560
167.989746 -3.397961
171.896484 5.972700
175.803223 8.866530
179.709961 9.690493
183.616699 8.617673
187.523438 3.050812
191.430176 10.590367
195.336914 14.206491
199.243652 16.296108
203.150391 17.589703
207.057129 18.315018
210.963867 18.555959
214.870605 18.326013
218.777344 17.577487
222.684082 16.164728
226.590820 13.673342
230.497559 8.161929
234.404297 8.419118
238.311035 11.441444
242.217773 11.725365
246.124512 10.330252
250.031250 5.971829
253.937988 5.828918
257.844727 9.482334
261.751465 10.235488
265.658203 9.335899
269.564941 6.303405
273.471680 6.005871
277.378418 9.229106
281.285156 10.348937
285.191895 10.091329
289.098633 8.369930
293.005371 4.966646
296.912109 7.339634
300.818848 9.462547
304.725586 10.002324
308.632324 9.392569
312.539062 7.904267
316.445801 7.412300
320.352539 8.691086
324.259277 9.371757
328.166016 8.964232
332.072754 7.205773
335.979492 3.611243
339.886230 4.855362
343.792969 6.647322
347.699707 6.353562
351.606445 3.643927
355.513184 3.237120
359.419922 6.748411
363.326660 7.761092
367.233398 6.798592
371.140137 3.399257
375.046875 7.752520
378.953613 10.747668
382.860352 12.148398
386.767090 12.496254
390.673828 11.751996
394.580566 8.992675
398.487305 4.088914
402.394043 11.699013
406.300781 14.310510
410.207520 15.718935
414.114258 16.476387
418.020996 16.772543
421.927734 16.685682
425.834473 16.239809
429.741211 15.420105
433.647949 14.174000
437.554688 12.407492
441.461426 10.010982
445.368164 7.150045
449.274902 4.903774
453.181641 2.917640
457.088379 3.585138
460.995117 6.685536
464.901855 8.222181
468.808594 8.435948
472.715332 7.163159
476.622070 2.258118
480.528809 4.756670
484.435547 8.447058
488.342285 9.703869
492.249023 9.650978
496.155762 8.205100
500.062500 3.508235
503.969238 4.129530
507.875977 8.077675
511.782715 9.124988
515.689453 8.834902
519.596191 8.027596
523.502930 8.836692
527.409668 10.454733
531.316406 11.360690
535.223145 11.381870
539.129883 10.388314
543.036621 7.792832
546.943359 4.220296
550.850098 8.174020
554.756836 9.790723
558.663574 9.810429
562.570312 8.287891
566.477051 4.198538
570.383789 6.549270
574.290527 9.129599
578.197266 9.657598
582.104004 8.390121
586.010742 2.485106
589.917480 7.597591
593.824219 10.908355
597.730957 12.106896
601.637695 11.937096
605.544434 9.868476
609.451172 7.161337
613.357910 12.826999
617.264648 15.578842
621.171387 17.141316
625.078125 18.005584
628.984863 18.339943
632.891602 18.200816
636.798340 17.582118
640.705078 16.424192
644.611816 14.638738
648.518555 12.529683
652.425293 12.107996
656.332031 12.949135
660.238770 13.247699
664.145508 12.817286
668.052246 11.764122
671.958984 10.447726
675.865723 9.714890
679.772461 9.598053
683.679199 9.137138
687.585938 7.704618
691.492676 4.479453
695.399414 2.012440
699.306152 5.465914
703.212891 6.621676
707.119629 6.609340
711.026367 6.091325
714.933105 5.753965
718.839844 5.765390
722.746582 5.658132
726.653320 5.261319
730.560059 4.892483
734.466797 4.784847
738.373535 4.476007
742.280273 3.214891
746.187012 -0.717338
750.093750 -1.398137
754.000488 3.389383
757.907227 5.065209
761.813965 5.540155
765.720703 5.048541
769.627441 3.120875
773.534180 -0.517529
777.440918 4.830046
781.347656 7.783041
785.254395 9.364001
789.161133 10.064084
793.067871 10.002638
796.974609 9.296374
800.881348 8.852199
804.788086 9.928955
808.694824 11.152617
812.601562 11.608051
816.508301 11.250119
820.415039 11.299068
824.321777 13.484321
828.228516 15.763594
832.135254 17.399499
836.041992 18.478183
839.948730 19.101415
843.855469 19.329594
847.762207 19.193862
851.668945 18.707074
855.575684 17.874033
859.482422 16.711149
863.389160 15.298173
867.295898 13.871756
871.202637 12.761434
875.109375 11.942824
879.016113 11.030053
882.922852 9.721915
886.829590 7.891117
890.736328 5.715705
894.643066 4.590792
898.549805 5.283305
902.456543 6.090755
906.363281 6.403655
910.270020 6.131606
914.176758 5.277807
918.083496 4.078881
921.990234 3.224243
925.896973 2.927177
929.803711 2.977565
933.710449 4.127965
937.617188 5.715550
941.523926 6.695118
945.430664 6.754260
949.337402 5.517833
953.244141 1.068442
957.150879 3.125894
961.057617 7.039295
964.964355 8.593205
968.871094 8.985176
972.777832 8.373458
976.684570 6.420988
980.591309 1.048348
984.498047 3.401858
988.404785 6.197278
992.311523 6.583863
996.218262 5.339933
1000.125000 4.426293
1004.031738 7.211131
1007.938477 9.165362
1011.845215 10.007678
1015.751953 9.924846
1019.658691 8.903443
1023.565430 7.539800
1027.472168 8.949459
1031.378906 11.112337
1035.285645 12.498915
1039.192383 13.240797
1043.099121 13.479259
1047.005859 13.286660
1050.912598 12.691068
1054.819336 11.688345
1058.726074 10.243939
1062.632812 8.297823
1066.539551 5.891409
1070.446289 4.080937
1074.353027 4.314048
1078.259766 4.901553
1082.166504 5.021837
1086.073242 4.618765
1089.979980 3.637364
1093.886719 1.895248
1097.793457 -1.081598
1101.700195 -4.373367
1105.606934 -1.585454
1109.513672 0.270371
1113.420410 1.234853
1117.327148 1.576890
1121.233887 1.174764
1125.140625 -0.412633
1129.047363 -3.847566
1132.954102 -1.254275
1136.860840 1.305339
1140.767578 2.145632
1144.674316 1.623956
1148.581055 -0.569386
1152.487793 -0.696253
1156.394531 2.581342
1160.301270 4.276558
1164.208008 4.851669
1168.114746 4.500364
1172.021484 3.157789
1175.928223 0.871604
1179.834961 0.504918
1183.741699 1.733355
1187.648438 1.536528
1191.555176 -0.965737
1195.461914 -0.954235
1199.368652 2.887174
1203.275391 4.446301
1207.182129 4.503419
1211.088867 2.645406
1214.995605 -8.311237
1218.902344 3.999534
1222.809082 6.834520
1226.715820 7.994114
1230.622559 8.012342
1234.529297 6.601307
1238.436035 0.584144
1242.342773 5.720787
1246.249512 9.530230
1250.156250 11.393967
1254.062988 12.374664
1257.969727 12.748217
1261.876465 12.603993
1265.783203 11.944901
1269.689941 10.700204
1273.596680 8.712552
1277.503418 6.031145
1281.410156 5.309918
1285.316895 6.414720
1289.223633 6.691780
1293.130371 6.003197
1297.037109 4.345347
1300.943848 2.083550
1304.850586 2.203984
1308.757324 3.595081
1312.664062 4.316426
1316.570801 4.508595
1320.477539 4.344946
1324.384277 3.790058
1328.291016 2.561092
1332.197754 -0.156190
1336.104492 -6.624093
1340.011230 -0.037848
1343.917969 2.078264
1347.824707 2.544446
1351.731445 1.757520
1355.638184 -0.874000
1359.544922 -13.236596
1363.451660 -0.666184
1367.358398 1.518444
1371.265137 2.141682
1375.171875 1.943176
1379.078613 1.417554
1382.985352 1.203851
1386.892090 1.373563
1390.798828 1.345347
1394.705566 0.712904
1398.612305 -0.788022
1402.519043 -3.694717
1406.425781 -8.827487
1410.332520 -4.816714
1414.239258 -2.303220
1418.145996 -0.866542
1422.052734 -0.159357
1425.959473 -0.270006
1429.866211 -1.293582
1433.772949 -1.760493
1437.679688 0.377534
1441.586426 2.262162
1445.493164 3.442783
1449.399902 4.413120
1453.306641 5.695905
1457.213379 7.247146
1461.120117 8.682951
1465.026855 9.801129
1468.933594 10.556886
1472.840332 10.952277
1476.747070 10.991979
1480.653809 10.669910
1484.560547 9.965479
1488.467285 8.849886
1492.374023 7.343884
1496.280762 5.802304
1500.187500 5.177744
1504.094238 5.395122
1508.000977 5.494804
1511.907715 5.141877
1515.814453 4.307436
1519.721191 3.060379
1523.627930 1.757959
1527.534668 1.282561
1531.441406 1.668724
1535.348145 2.000248
1539.254883 1.868130
1543.161621 1.245039
1547.068359 0.547015
1550.975098 0.730260
1554.881836 1.533365
1558.788574 2.017453
1562.695312 1.922735
1566.602051 1.451846
1570.508789 1.349349
1574.415527 1.971117
1578.322266 2.518435
1582.229004 2.448499
1586.135742 1.691617
1590.042480 1.112276
1593.949219 2.197561
1597.855957 3.528788
1601.762695 4.150252
1605.669434 3.969168
1609.576172 3.035451
1613.482910 2.145924
1617.389648 2.998207
1621.296387 4.236097
1625.203125 4.748377
1629.109863 4.402586
1633.016602 3.194157
1636.923340 2.167177
1640.830078 3.523045
1644.736816 5.066240
1648.643555 5.894779
1652.550293 6.211202
1656.457031 6.395110
1660.363770 6.825633
1664.270508 7.474423
1668.177246 8.013777
1672.083984 8.215354
1675.990723 7.973786
1679.897461 7.206904
1683.804199 5.771826
1687.710938 3.322590
1691.617676 -0.929217
1695.524414 -0.725601
1699.431152 1.377563
1703.337891 1.864889
1707.244629 1.563179
1711.151367 1.042385
1715.058105 0.669853
1718.964844 0.234781
1722.871582 -0.774927
1726.778320 -2.932022
1730.685059 -6.521085
1734.591797 -4.862318
1738.498535 -3.271306
1742.405273 -3.324005
1746.312012 -4.449426
1750.218750 -4.901951
1754.125488 -3.768057
1758.032227 -3.205318
1761.938965 -3.865525
1765.845703 -6.108466
1769.752441 -6.943484
1773.659180 -4.263331
1777.565918 -3.157251
1781.472656 -3.553045
1785.379395 -6.103959
1789.286133 -12.213548
1793.192871 -4.116702
1797.099609 -1.782902
1801.006348 -0.835594
1804.913086 -0.725929
1808.819824 -1.350815
1812.726562 -2.911909
1816.633301 -6.587486
1820.540039 -8.541789
1824.446777 -3.439148
1828.353516 -1.540951
1832.260254 -0.928613
1836.166992 -1.440718
1840.073730 -3.705970
1843.980469 -7.495075
1847.887207 -1.975026
1851.793945 0.364082
1855.700684 1.267081
1859.607422 1.197304
1863.514160 0.528897
1867.420898 0.885412
1871.327637 2.731867
1875.234375 4.325376
1879.141113 5.301000
1883.047852 5.717698
1886.954590 5.626442
1890.861328 5.030099
1894.768066 3.869036
1898.674805 1.957275
1902.581543 -1.349428
1906.488281 -11.137620
1910.395020 -2.798516
1914.301758 -0.380737
1918.208496 0.709226
1922.115234 1.124223
1926.021973 0.938641
1929.928711 0.039254
1933.835449 -1.871713
1937.742188 -4.853923
1941.648926 -3.949299
1945.555664 -2.216023
1949.462402 -1.898348
1953.369141 -2.792143
1957.275879 -4.716326
1961.182617 -5.159445
1965.089355 -3.741608
1968.996094 -3.313174
1972.902832 -4.063980
1976.809570 -4.973004
1980.716309 -3.643764
1984.623047 -2.146441
1988.529785 -1.599913
1992.436523 -2.052698
1996.343262 -3.693658
2000.250000 -6.423176
2004.156738 -5.157521
2008.063477 -3.312938
2011.970215 -2.859634
2015.876953 -3.595217
2019.783691 -5.651630
2023.690430 -7.796961
2027.597168 -5.974527
2031.503906 -4.866240
2035.410645 -5.084870
2039.317383 -6.073747
2043.224121 -5.592072
2047.130859 -3.765086
2051.037598 -2.472444
2054.944336 -1.840781
2058.851074 -1.740862
2062.757812 -2.065410
2066.664551 -2.585490
2070.571289 -2.555236
2074.478027 -1.420939
2078.384766 0.016295
2082.291504 1.163261
2086.198242 1.904269
2090.104980 2.236483
2094.011719 2.155886
2097.918457 1.625382
2101.825195 0.538096
2105.731934 -1.397982
2109.638672 -5.245865
2113.545410 -7.633188
2117.452148 -3.241044
2121.358887 -1.640926
2125.265625 -1.137187
2129.172363 -1.383914
2133.079102 -2.393178
2136.985840 -4.507440
2140.892578 -7.962870
2144.799316 -5.571759
2148.706055 -3.240966
2152.612793 -2.285920
2156.519531 -2.305693
2160.426270 -3.377051
2164.333008 -6.331805
2168.239746 -9.299674
2172.146484 -4.342857
2176.053223 -2.470707
2179.959961 -1.915169
2183.866699 -2.250754
2187.773438 -3.104109
2191.680176 -3.287388
2195.586914 -2.381783
2199.493652 -1.715457
2203.400391 -1.851637
2207.307129 -2.973606
2211.213867 -4.695434
2215.120605 -3.789668
2219.027344 -2.014150
2222.934082 -1.266187
2226.840820 -1.567699
2230.747559 -3.166291
2234.654297 -7.815058
2238.561035 -7.415542
2242.467773 -3.644850
2246.374512 -2.700168
2250.281250 -3.242403
2254.187988 -5.584694
2258.094727 -11.639216
2262.001465 -5.926106
2265.908203 -3.921237
2269.814941 -3.669011
2273.721680 -4.713752
2277.628418 -7.415871
2281.535156 -14.999619
2285.441895 -13.049637
2289.348633 -12.313970
2293.255371 -8.071969
2297.162109 -4.733152
2301.068848 -2.974741
2304.975586 -2.304478
2308.882324 -2.614270
2312.789062 -4.147744
2316.695801 -8.273362
2320.602539 -8.717480
2324.509277 -5.017655
2328.416016 -4.121665
2332.322754 -4.805665
2336.229492 -7.634863
2340.136230 -12.697243
2344.042969 -6.091282
2347.949707 -3.946663
2351.856445 -2.919904
2355.763184 -2.377444
2359.669922 -2.209248
2363.576660 -2.615263
2367.483398 -4.107394
2371.390137 -7.899548
2375.296875 -5.198415
2379.203613 -2.056865
2383.110352 -0.673449
2387.017090 -0.332252
2390.923828 -0.823202
2394.830566 -1.759121
2398.737305 -1.658001
2402.644043 -0.448094
2406.550781 0.360892
2410.457520 0.353928
2414.364258 -0.668651
2418.270996 -3.424092
2422.177734 -7.595169
2426.084473 -2.572795
2429.991211 -0.734538
2433.897949 -0.369124
2437.804688 -1.139793
2441.711426 -3.395757
2445.618164 -9.558136
2449.524902 -5.771995
2453.431641 -3.535113
2457.338379 -3.492355
2461.245117 -5.012291
2465.151855 -5.605102
2469.058594 -2.961452
2472.965332 -1.218714
2476.872070 -0.410157
2480.778809 -0.245142
2484.685547 -0.526785
2488.592285 -1.063953
2492.499023 -1.657542
2496.405762 -2.172369
2500.312500 -2.509265
2504.219238 -2.463923
2508.125977 -1.984841
2512.032715 -1.418950
2515.939453 -1.115223
2519.846191 -1.246883
2523.752930 -1.916555
2527.659668 -3.250017
2531.566406 -5.329314
2535.473145 -6.600543
2539.379883 -5.147039
2543.286621 -3.878059
2547.193359 -3.336617
2551.100098 -3.429837
2555.006836 -4.195428
2558.913574 -5.916904
2562.820312 -9.321592
2566.727051 -9.088362
2570.633789 -6.369277
2574.540527 -5.526151
2578.447266 -6.238471
2582.354004 -9.817767
2586.260742 -9.636056
2590.167480 -4.833158
2594.074219 -2.897134
2597.980957 -2.136618
2601.887695 -2.201526
2605.794434 -2.885652
2609.701172 -3.507433
2613.607910 -3.062816
2617.514648 -2.315910
2621.421387 -2.211179
2625.328125 -3.103324
2629.234863 -4.921797
2633.141602 -4.080430
2637.048340 -1.821611
2640.955078 -0.681266
2644.861816 -0.605641
2648.768555 -1.715897
2652.675293 -4.552310
2656.582031 -3.882871
2660.488770 -0.870076
2664.395508 0.462489
2668.302246 0.624723
2672.208984 -0.392506
2676.115723 -2.870233
2680.022461 -1.862650
2683.929199 1.102069
2687.835938 2.712226
2691.742676 3.435426
2695.649414 3.492458
2699.556152 2.966292
2703.462891 1.965618
2707.369629 1.058992
2711.276367 1.313220
2715.183105 2.226754
2719.089844 2.909443
2722.996582 3.203912
2726.903320 3.185710
2730.810059 2.985785
2734.716797 2.757167
2738.623535 2.615022
2742.530273 2.561172
2746.437012 2.496658
2750.343750 2.298547
2754.250488 1.856314
2758.157227 1.056482
2762.063965 -0.262025
2765.970703 -2.404292
2769.877441 -5.885631
2773.784180 -6.589273
2777.690918 -4.582784
2781.597656 -4.205543
2785.504395 -5.368251
2789.411133 -9.400573
2793.317871 -9.237314
2797.224609 -5.086876
2801.131348 -3.634501
2805.038086 -3.391762
2808.944824 -4.143446
2812.851562 -6.170077
2816.758301 -11.373753
2820.665039 -10.557334
2824.571777 -7.410880
2828.478516 -6.956028
2832.385254 -8.166652
2836.291992 -11.231641
2840.198730 -9.463476
2844.105469 -6.776092
2848.012207 -5.538406
2851.918945 -5.115104
2855.825684 -5.184218
2859.732422 -5.510575
2863.639160 -5.911548
2867.545898 -6.332796
2871.452637 -6.862076
2875.359375 -7.651904
2879.266113 -8.928841
2883.172852 -11.166798
2887.079590 -13.542824
2890.986328 -10.564705
2894.893066 -8.500327
2898.799805 -7.761811
2902.706543 -8.179583
2906.613281 -9.438657
2910.520020 -8.029698
2914.426758 -5.324341
2918.333496 -3.539816
2922.240234 -2.515178
2926.146973 -2.077262
2930.053711 -2.141869
2933.960449 -2.678110
2937.867188 -3.696683
2941.773926 -5.269380
2945.680664 -7.591415
2949.587402 -10.225100
2953.494141 -8.673409
2957.400879 -6.461563
2961.307617 -5.168683
2965.214355 -4.603013
2969.121094 -4.717037
2973.027832 -5.617980
2976.934570 -7.568896
2980.841309 -9.121683
2984.748047 -6.788285
2988.654785 -5.023167
2992.561523 -4.275699
2996.468262 -4.364705
3000.375000 -5.361274
3004.281738 -7.800607
3008.188477 -12.625078
3012.095215 -8.232422
3016.001953 -6.097339
3019.908691 -5.541433
3023.815430 -6.077297
3027.722168 -7.553139
3031.628906 -8.346568
3035.535645 -6.875287
3039.442383 -5.803553
3043.349121 -5.739524
3047.255859 -6.788191
3051.162598 -9.482542
3055.069336 -12.338133
3058.976074 -9.127699
3062.882812 -8.044849
3066.789551 -8.777942
3070.696289 -12.151571
3074.603027 -12.872107
3078.509766 -8.788695
3082.416504 -7.538243
3086.323242 -7.695148
3090.229980 -8.811456
3094.136719 -9.366519
3098.043457 -8.404295
3101.950195 -8.018332
3105.856934 -9.139474
3109.763672 -12.313715
3113.670410 -9.307738
3117.577148 -6.621901
3121.483887 -5.578289
3125.390625 -5.560521
3129.297363 -5.941041
3133.204102 -5.348533
3137.110840 -3.966967
3141.017578 -2.982997
3144.924316 -2.703482
3148.831055 -3.220193
3152.737793 -4.809416
3156.644531 -8.775483
3160.551270 -11.584338
3164.458008 -6.399536
3168.364746 -5.010366
3172.271484 -4.942582
3176.178223 -5.864947
3180.084961 -7.822410
3183.991699 -10.009488
3187.898438 -8.607932
3191.805176 -6.827884
3195.711914 -5.871725
3199.618652 -5.632141
3203.525391 -6.233833
3207.432129 -8.289058
3211.338867 -12.933317
3215.245605 -7.611857
3219.152344 -4.965444
3223.059082 -3.813621
3226.965820 -3.587845
3230.872559 -4.182965
3234.779297 -5.741935
3238.686035 -8.921628
3242.592773 -18.866959
3246.499512 -11.707677
3250.406250 -11.109825
3254.312988 -14.277028
3258.219727 -13.006996
3262.126465 -9.445959
3266.033203 -8.401133
3269.939941 -8.979935
3273.846680 -11.762220
3277.753418 -14.371820
3281.660156 -9.871809
3285.566895 -8.494982
3289.473633 -8.746713
3293.380371 -10.331581
3297.287109 -10.892940
3301.193848 -8.920788
3305.100586 -7.877471
3309.007324 -8.003914
3312.914062 -9.077290
3316.820801 -9.766480
3320.727539 -8.610023
3324.634277 -7.494199
3328.541016 -6.848615
3332.447754 -6.182969
3336.354492 -5.305976
3340.261230 -4.586548
3344.167969 -4.372538
3348.074707 -4.875537
3351.981445 -6.382648
3355.888184 -9.486209
3359.794922 -10.184631
3363.701660 -7.669888
3367.608398 -6.939487
3371.515137 -7.519065
3375.421875 -8.667254
3379.328613 -8.037944
3383.235352 -6.673842
3387.142090 -6.211123
3391.048828 -6.883099
3394.955566 -9.074350
3398.862305 -11.447208
3402.769043 -8.484838
3406.675781 -6.923204
3410.582520 -6.674611
3414.489258 -7.320679
3418.395996 -8.228704
3422.302734 -8.290623
3426.209473 -7.958295
3430.116211 -8.218267
3434.022949 -8.935865
3437.929688 -8.533802
3441.836426 -7.210842
3445.743164 -6.460738
3449.649902 -6.624278
3453.556641 -7.908169
3457.463379 -11.122724
3461.370117 -15.213340
3465.276855 -10.812173
3469.183594 -9.932772
3473.090332 -10.859709
3476.997070 -11.964605
3480.903809 -10.366611
3484.810547 -9.193070
3488.717285 -9.244695
3492.624023 -9.698605
3496.530762 -8.454890
3500.437500 -6.719738
3504.344238 -5.765862
3508.250977 -5.675724
3512.157715 -6.467228
3516.064453 -8.139687
3519.971191 -9.344349
3523.877930 -8.320339
3527.784668 -7.620816
3531.691406 -8.062984
3535.598145 -9.899174
3539.504883 -12.714735
3543.411621 -10.959393
3547.318359 -9.565245
3551.225098 -9.755557
3555.131836 -11.406026
3559.038574 -13.832218
3562.945312 -13.113095
3566.852051 -11.785221
3570.758789 -9.749606
3574.665527 -7.347155
3578.572266 -5.620043
3582.479004 -4.688328
3586.385742 -4.519879
3590.292480 -5.163967
3594.199219 -6.801978
3598.105957 -9.080477
3602.012695 -8.224153
3605.919434 -6.704525
3609.826172 -6.340479
3613.732910 -6.988888
3617.639648 -8.230276
3621.546387 -8.401754
3625.453125 -7.468401
3629.359863 -7.109512
3633.266602 -7.755364
3637.173340 -9.602329
3641.080078 -11.597412
3644.986816 -10.021687
3648.893555 -8.714368
3652.800293 -8.380870
3656.707031 -8.472545
3660.613770 -8.451294
3664.520508 -8.355254
3668.427246 -8.630737
3672.333984 -9.443022
3676.240723 -10.118189
3680.147461 -9.677663
3684.054199 -9.147790
3687.960938 -9.400586
3691.867676 -10.457099
3695.774414 -11.147535
3699.681152 -10.603014
3703.587891 -10.595684
3707.494629 -10.893263
3711.401367 -8.516984
3715.308105 -6.033616
3719.214844 -4.556823
3723.121582 -3.960394
3727.028320 -4.219548
3730.935059 -5.570842
3734.841797 -9.244643
3738.748535 -11.688556
3742.655273 -6.452483
3746.562012 -4.722622
3750.468750 -4.107437
3754.375488 -4.055079
3758.282227 -4.258514
3762.188965 -4.567904
3766.095703 -4.967525
3770.002441 -5.188198
3773.909180 -4.574901
3777.815918 -3.405029
3781.722656 -2.451336
3785.629395 -1.984434
3789.536133 -2.029001
3793.442871 -2.543904
3797.349609 -3.436190
3801.256348 -4.561489
3805.163086 -5.746368
3809.069824 -6.092280
3812.976562 -4.444047
3816.883301 -2.547414
3820.790039 -1.285108
3824.696777 -0.718232
3828.603516 -0.877102
3832.510254 -1.948301
3836.416992 -4.688443
3840.323730 -14.172906
3844.230469 -4.504186
3848.137207 -2.307939
3852.043945 -1.726620
3855.950684 -2.233688
3859.857422 -3.960822
3863.764160 -7.515595
3867.670898 -6.735564
3871.577637 -4.279691
3875.484375 -3.485305
3879.391113 -3.724004
3883.297852 -4.696159
3887.204590 -5.926088
3891.111328 -6.699321
3895.018066 -7.396852
3898.924805 -8.742896
3902.831543 -7.875368
3906.738281 -5.247314
3910.645020 -3.576053
3914.551758 -2.763023
3918.458496 -2.629104
3922.365234 -3.103260
3926.271973 -4.196014
3930.178711 -6.006202
3934.085449 -8.756558
3937.992188 -12.238350
3941.898926 -12.279728
3945.805664 -10.479467
3949.712402 -8.324322
3953.619141 -6.169656
3957.525879 -4.432549
3961.432617 -3.187777
3965.339355 -2.419259
3969.246094 -2.118490
3973.152832 -2.305580
3977.059570 -3.042735
3980.966309 -4.459107
3984.873047 -6.745323
3988.779785 -9.194477
3992.686523 -8.889070
3996.593262 -8.567698
4000.500000 -9.911990
4004.406738 -13.978406
4008.313477 -10.889795
4012.220215 -8.279546
4016.126953 -7.503436
4020.033691 -7.975340
4023.940430 -9.754314
4027.847168 -11.661654
4031.753906 -9.315249
4035.660645 -7.292267
4039.567383 -6.025660
4043.474121 -5.095651
4047.380859 -4.387338
4051.287598 -3.990328
4055.194336 -4.059555
4059.101074 -4.799354
4063.007812 -6.615710
4066.914551 -10.143143
4070.821289 -8.141345
4074.728027 -5.518950
4078.634766 -4.406488
4082.541504 -4.240550
4086.448242 -4.882732
4090.354980 -6.435206
4094.261719 -9.365994
4098.168457 -13.721536
4102.075195 -11.047592
4105.981934 -9.206406
4109.888672 -7.868322
4113.795410 -6.569640
4117.702148 -5.589893
4121.608887 -5.099277
4125.515625 -5.077451
4129.422363 -5.361702
4133.329102 -5.660782
4137.235840 -5.823639
4141.142578 -6.135618
4145.049316 -7.119226
4148.956055 -9.677940
4152.862793 -16.936143
4156.769531 -9.478855
4160.676270 -7.358322
4164.583008 -6.994817
4168.489746 -8.017605
4172.396484 -10.801992
4176.303223 -10.789450
4180.209961 -8.081524
4184.116699 -7.140937
4188.023438 -7.594797
4191.930176 -9.751237
4195.836914 -13.563028
4199.743652 -9.644150
4203.650391 -7.764128
4207.557129 -7.392447
4211.463867 -7.875464
4215.370605 -8.287594
4219.277344 -7.810762
4223.184082 -7.362902
4227.090820 -7.780371
4230.997559 -9.582437
4234.904297 -12.567936
4238.811035 -10.057063
4242.717773 -8.344470
4246.624512 -8.271534
4250.531250 -9.227097
4254.437988 -8.678846
4258.344727 -6.679820
4262.251465 -5.497432
4266.158203 -5.323298
4270.064941 -6.240251
4273.971680 -8.667882
4277.878418 -10.127403
4281.785156 -7.251637
4285.691895 -5.927742
4289.598633 -5.922715
4293.505371 -7.215577
4297.412109 -10.842497
4301.318848 -15.113028
4305.225586 -9.538587
4309.132324 -8.577247
4313.039062 -9.334090
4316.945801 -10.436501
4320.852539 -9.019091
4324.759277 -7.611891
4328.666016 -7.329816
4332.572754 -8.223919
4336.479492 -10.702426
4340.386230 -17.122173
4344.292969 -16.494976
4348.199707 -20.515422
4352.106445 -12.466515
4356.013184 -8.064675
4359.919922 -5.892460
4363.826660 -4.836738
4367.733398 -4.524947
4371.640137 -4.592502
4375.546875 -4.424416
4379.453613 -3.753369
4383.360352 -3.100161
4387.267090 -2.905004
4391.173828 -3.360776
4395.080566 -4.661240
4398.987305 -7.262200
4402.894043 -11.618068
4406.800781 -9.799402
4410.707520 -8.729775
4414.614258 -9.276806
4418.520996 -8.682846
4422.427734 -6.679008
4426.334473 -5.480397
4430.241211 -5.274665
4434.147949 -5.990876
4438.054688 -7.231696
4441.961426 -7.125644
4445.868164 -5.935379
4449.774902 -5.403359
4453.681641 -5.875063
4457.588379 -7.666710
4461.495117 -12.504658
4465.401855 -13.222750
4469.308594 -9.909893
4473.215332 -10.242166
4477.122070 -11.600750
4481.028809 -8.268559
4484.935547 -5.814840
4488.842285 -4.620505
4492.749023 -4.296673
4496.655762 -4.677258
4500.562500 -5.655194
4504.469238 -7.009689
4508.375977 -8.310609
4512.282715 -9.516126
4516.189453 -11.028882
4520.096191 -10.907218
4524.002930 -9.141237
4527.909668 -8.346426
4531.816406 -8.947132
4535.723145 -11.881395
4539.629883 -15.506378
4543.536621 -9.920849
4547.443359 -8.787011
4551.350098 -10.300494
4555.256836 -17.778767
4559.163574 -7.587255
4563.070312 -4.717674
4566.977051 -3.398000
4570.883789 -3.059937
4574.790527 -3.623436
4578.697266 -5.124793
4582.604004 -6.036023
4586.510742 -4.123821
4590.417480 -2.491260
4594.324219 -1.695737
4598.230957 -1.578997
4602.137695 -2.056924
4606.044434 -3.126390
4609.951172 -4.864022
4613.857910 -7.355457
4617.764648 -8.983736
4621.671387 -7.342824
4625.578125 -5.797773
4629.484863 -4.955394
4633.391602 -4.769450
4637.298340 -5.300681
4641.205078 -6.705745
4645.111816 -8.477967
4649.018555 -7.438085
4652.925293 -5.756966
4656.832031 -5.046582
4660.738770 -5.271600
4664.645508 -6.491931
4668.552246 -8.785806
4672.458984 -9.267131
4676.365723 -7.439933
4680.272461 -6.678794
4684.179199 -6.904908
4688.085938 -7.158347
4691.992676 -5.928443
4695.899414 -4.303174
4699.806152 -3.219688
4703.712891 -2.736399
4707.619629 -2.801068
4711.526367 -3.394296
4715.433105 -4.552873
4719.339844 -6.429247
4723.246582 -9.615302
4727.153320 -20.874613
4731.060059 -11.151129
4734.966797 -8.682736
4738.873535 -7.942143
4742.780273 -8.387332
4746.687012 -9.724262
4750.593750 -8.743116
4754.500488 -6.388778
4758.407227 -5.112732
4762.313965 -5.020338
4766.220703 -6.613990
4770.127441 -14.951453
4774.034180 -5.369378
4777.940918 -2.012609
4781.847656 -0.214434
4785.754395 0.792706
4789.661133 1.248684
4793.567871 1.259155
4797.474609 0.884627
4801.381348 0.180767
4805.288086 -0.767170
4809.194824 -1.827314
4813.101562 -2.898255
4817.008301 -4.097266
4820.915039 -5.914018
4824.821777 -10.044683
4828.728516 -10.565296
4832.635254 -5.542228
4836.541992 -3.345814
4840.448730 -2.123112
4844.355469 -1.520078
4848.262207 -1.451485
4852.168945 -1.949538
4856.075684 -3.176180
4859.982422 -5.636943
4863.889160 -11.756086
4867.795898 -8.322219
4871.702637 -5.847578
4875.609375 -5.466441
4879.516113 -6.609161
4883.422852 -10.238852
4887.329590 -9.056581
4891.236328 -5.465302
4895.143066 -3.855335
4899.049805 -3.219255
4902.956543 -3.269051
4906.863281 -3.923472
4910.770020 -5.183767
4914.676758 -6.986246
4918.583496 -8.573671
4922.490234 -8.766352
4926.396973 -8.609434
4930.303711 -8.700030
4934.210449 -8.408244
4938.117188 -7.581504
4942.023926 -6.962479
4945.930664 -7.000899
4949.837402 -7.953295
4953.744141 -10.376111
4957.650879 -14.717497
4961.557617 -10.873126
4965.464355 -8.843327
4969.371094 -8.006757
4973.277832 -7.440993
4977.184570 -6.816190
4981.091309 -6.422721
4984.998047 -6.687310
4988.904785 -7.954963
4992.811523 -8.934610
4996.718262 -6.395714
5000.625000 -4.228627
5004.531738 -3.009541
5008.438477 -2.498426
5012.345215 -2.565095
5016.251953 -3.146304
5020.158691 -4.208403
5024.065430 -5.758098
5027.972168 -7.997855
5031.878906 -11.027140
5035.785645 -8.759888
5039.692383 -5.964601
5043.599121 -4.416051
5047.505859 -3.716077
5051.412598 -3.724532
5055.319336 -4.442785
5059.226074 -6.009183
5063.132812 -8.872734
5067.039551 -14.658951
5070.946289 -11.928492
5074.853027 -8.847260
5078.759766 -6.767224
5082.666504 -5.328214
5086.573242 -4.612435
5090.479980 -4.717726
5094.386719 -5.911901
5098.293457 -9.071272
5102.200195 -9.122870
5106.106934 -5.576006
5110.013672 -4.044040
5113.920410 -3.633630
5117.827148 -4.121234
5121.733887 -5.601054
5125.640625 -8.462899
5129.547363 -10.100482
5133.454102 -7.818444
5137.360840 -6.848299
5141.267578 -6.847560
5145.174316 -7.229228
5149.081055 -7.493077
5152.987793 -7.793463
5156.894531 -8.873589
5160.801270 -12.030777
5164.708008 -11.874912
5168.614746 -7.944163
5172.521484 -6.227064
5176.428223 -5.647850
5180.334961 -5.955364
5184.241699 -7.258924
5188.148438 -10.423790
5192.055176 -17.275641
5195.961914 -9.140502
5199.868652 -6.855804
5203.775391 -5.812269
5207.682129 -5.492912
5211.588867 -5.838505
5215.495605 -7.049998
5219.402344 -9.939988
5223.309082 -15.064626
5227.215820 -9.152056
5231.122559 -7.250986
5235.029297 -6.929467
5238.936035 -7.950306
5242.842773 -11.291763
5246.749512 -12.870190
5250.656250 -8.309762
5254.562988 -6.748752
5258.469727 -6.549484
5262.376465 -7.552224
5266.283203 -10.366108
5270.189941 -12.881515
5274.096680 -8.910976
5278.003418 -7.340365
5281.910156 -7.090087
5285.816895 -7.774071
5289.723633 -8.884560
5293.630371 -8.814069
5297.537109 -7.713353
5301.443848 -6.986889
5305.350586 -6.788124
5309.257324 -6.800644
5313.164062 -6.578320
5317.070801 -6.050237
5320.977539 -5.548768
5324.884277 -5.302973
5328.791016 -5.355260
5332.697754 -5.673473
5336.604492 -6.247446
5340.511230 -7.183127
5344.417969 -8.828671
5348.324707 -12.381708
5352.231445 -17.104762
5356.138184 -10.654873
5360.044922 -8.997377
5363.951660 -8.898724
5367.858398 -10.221746
5371.765137 -13.313816
5375.671875 -11.417867
5379.578613 -8.800962
5383.485352 -7.713111
5387.392090 -7.575888
5391.298828 -8.072075
5395.205566 -8.744888
5399.112305 -9.087258
5403.019043 -9.467639
5406.925781 -10.995085
5410.832520 -17.452037
5414.739258 -11.228824
5418.645996 -7.848230
5422.552734 -6.351640
5426.459473 -5.852892
5430.366211 -6.153103
5434.272949 -7.289132
5438.179688 -9.616717
5442.086426 -15.128527
5445.993164 -12.813308
5449.899902 -9.128337
5453.806641 -7.153422
5457.713379 -5.931415
5461.620117 -5.374474
5465.526855 -5.594932
5469.433594 -6.968047
5473.340332 -10.975934
5477.247070 -9.243813
5481.153809 -5.562778
5485.060547 -3.955715
5488.967285 -3.388971
5492.874023 -3.625309
5496.780762 -4.675457
5500.687500 -6.695770
5504.594238 -9.103749
5508.500977 -8.624805
5512.407715 -7.977913
5516.314453 -9.017183
5520.221191 -13.997742
5524.127930 -11.159805
5528.034668 -7.512249
5531.941406 -6.289995
5535.848145 -6.368604
5539.754883 -7.795835
5543.661621 -11.960478
5547.568359 -11.883152
5551.475098 -8.167623
5555.381836 -7.133346
5559.288574 -7.537135
5563.195312 -9.442364
5567.102051 -11.476855
5571.008789 -8.650840
5574.915527 -6.841223
5578.822266 -6.203768
5582.729004 -6.397606
5586.635742 -7.281710
5590.542480 -8.746267
5594.449219 -10.605427
5598.355957 -12.974460
5602.262695 -17.403783
5606.169434 -13.245719
5610.076172 -10.145142
5613.982910 -8.807260
5617.889648 -8.622375
5621.796387 -9.593806
5625.703125 -11.973251
5629.609863 -11.843182
5633.516602 -9.196417
5637.423340 -7.918570
5641.330078 -7.732468
5645.236816 -8.632208
5649.143555 -11.471256
5653.050293 -16.730833
5656.957031 -9.015627
5660.863770 -6.342279
5664.770508 -4.872771
5668.677246 -4.110218
5672.583984 -3.955211
5676.490723 -4.476792
5680.397461 -5.975068
5684.304199 -9.727010
5688.210938 -12.823342
5692.117676 -7.304123
5696.024414 -5.804374
5699.931152 -5.796481
5703.837891 -7.232432
5707.744629 -11.856259
5711.651367 -10.802772
5715.558105 -7.123982
5719.464844 -6.117455
5723.371582 -6.589272
5727.278320 -8.895143
5731.185059 -14.331715
5735.091797 -8.743622
5738.998535 -6.798470
5742.905273 -6.667255
5746.812012 -8.183681
5750.718750 -11.789009
5754.625488 -8.717976
5758.532227 -6.278013
5762.438965 -5.447667
5766.345703 -5.674167
5770.252441 -6.758981
5774.159180 -8.159812
5778.065918 -8.607977
5781.972656 -8.926225
5785.879395 -11.404775
5789.786133 -14.574914
5793.692871 -7.775901
5797.599609 -5.496341
5801.506348 -4.676393
5805.413086 -4.950464
5809.319824 -6.510231
5813.226562 -10.357340
5817.133301 -9.366850
5821.040039 -6.539080
5824.946777 -5.687614
5828.853516 -5.848693
5832.760254 -6.007093
5836.666992 -5.132632
5840.573730 -4.082464
5844.480469 -3.630608
5848.387207 -3.946954
5852.293945 -5.113964
5856.200684 -6.964713
5860.107422 -7.519283
5864.014160 -6.608215
5867.920898 -6.493849
5871.827637 -7.508662
5875.734375 -8.335511
5879.641113 -6.770874
5883.547852 -5.455901
5887.454590 -5.236957
5891.361328 -6.280082
5895.268066 -9.630056
5899.174805 -12.512713
5903.081543 -7.333532
5906.988281 -5.888516
5910.895020 -5.970013
5914.801758 -7.434568
5918.708496 -10.556393
5922.615234 -10.005469
5926.521973 -8.098542
5930.428711 -8.090837
5934.335449 -10.103736
5938.242188 -11.907327
5942.148926 -8.237752
5946.055664 -6.562623
5949.962402 -6.264761
5953.869141 -6.948352
5957.775879 -7.786111
5961.682617 -7.217310
5965.589355 -6.356210
5969.496094 -6.419001
5973.402832 -7.935870
5977.309570 -11.933158
5981.216309 -8.903404
5985.123047 -6.325242
5989.029785 -5.621343
5992.936523 -6.405316
5996.843262 -9.739303
6000.750000 -10.755929
6004.656738 -5.934658
6008.563477 -4.145210
6012.470215 -3.611279
6016.376953 -4.041685
6020.283691 -5.593885
6024.190430 -9.382608
6028.097168 -12.092212
6032.003906 -7.348978
6035.910645 -5.962251
6039.817383 -5.733849
6043.724121 -6.005339
6047.630859 -6.168356
6051.537598 -6.008650
6055.444336 -5.969703
6059.351074 -6.467932
6063.257812 -7.556091
6067.164551 -8.056018
6071.071289 -6.791926
6074.978027 -5.593222
6078.884766 -5.185011
6082.791504 -5.719810
6086.698242 -7.715670
6090.604980 -15.262630
6094.511719 -8.439349
6098.418457 -5.437510
6102.325195 -4.249503
6106.231934 -4.071641
6110.138672 -4.807901
6114.045410 -6.765045
6117.952148 -11.363116
6121.858887 -10.162879
6125.765625 -7.355705
6129.672363 -6.734691
6133.579102 -7.470737
6137.485840 -9.332445
6141.392578 -9.418648
6145.299316 -7.419605
6149.206055 -6.352433
6153.112793 -6.246780
6157.019531 -7.016046
6160.926270 -8.799475
6164.833008 -11.906143
6168.739746 -12.029933
6172.646484 -9.579418
6176.553223 -8.340051
6180.459961 -8.003732
6184.366699 -8.610619
6188.273438 -10.865875
6192.180176 -15.580616
6196.086914 -9.416340
6199.993652 -6.960975
6203.900391 -6.028009
6207.807129 -6.192642
6211.713867 -7.668796
6215.620605 -12.136581
6219.527344 -10.701216
6223.434082 -7.109383
6227.340820 -5.880124
6231.247559 -5.869835
6235.154297 -6.964200
6239.061035 -9.492891
6242.967773 -11.754131
6246.874512 -9.490677
6250.781250 -8.652767
6254.687988 -9.507806
6258.594727 -12.223929
6262.501465 -11.106691
6266.408203 -8.440073
6270.314941 -7.391910
6274.221680 -7.459308
6278.128418 -8.393350
6282.035156 -9.287592
6285.941895 -8.451140
6289.848633 -7.243754
6293.755371 -6.692343
6297.662109 -6.886314
6301.568848 -7.925219
6305.475586 -10.223378
6309.382324 -12.920303
6313.289062 -9.799250
6317.195801 -7.811823
6321.102539 -7.101962
6325.009277 -7.438537
6328.916016 -9.133388
6332.822754 -13.773931
6336.729492 -10.700741
6340.636230 -7.801050
6344.542969 -6.839523
6348.449707 -7.126893
6352.356445 -8.847300
6356.263184 -13.541593
6360.169922 -11.365181
6364.076660 -8.692158
6367.983398 -8.295985
6371.890137 -9.780697
6375.796875 -15.853024
6379.703613 -10.684119
6383.610352 -7.773715
6387.517090 -6.869691
6391.423828 -7.185396
6395.330566 -8.645653
6399.237305 -10.546880
6403.144043 -9.691115
6407.050781 -8.550537
6410.957520 -8.537204
6414.864258 -9.164213
6418.770996 -8.851174
6422.677734 -7.712143
6426.584473 -7.222610
6430.491211 -7.914431
6434.397949 -10.783705
6438.304688 -15.725394
6442.211426 -8.725358
6446.118164 -6.834650
6450.024902 -6.509697
6453.931641 -7.432495
6457.838379 -9.669743
6461.745117 -10.032526
6465.651855 -7.930519
6469.558594 -7.138881
6473.465332 -7.714917
6477.372070 -9.880591
6481.278809 -10.748043
6485.185547 -7.859706
6489.092285 -6.384007
6492.999023 -6.028143
6496.905762 -6.496162
6500.812500 -7.494986
6504.719238 -8.291069
6508.625977 -8.396085
6512.532715 -8.635169
6516.439453 -9.668995
6520.346191 -10.922420
6524.252930 -9.934158
6528.159668 -8.525532
6532.066406 -7.990059
6535.973145 -8.239359
6539.879883 -8.965662
6543.786621 -9.571557
6547.693359 -9.706000
6551.600098 -9.628066
6555.506836 -9.109097
6559.413574 -7.993366
6563.320312 -6.956620
6567.227051 -6.457685
6571.133789 -6.639258
6575.040527 -7.593579
6578.947266 -9.396788
6582.854004 -11.360480
6586.760742 -11.449793
6590.667480 -11.160135
6594.574219 -10.724255
6598.480957 -9.074322
6602.387695 -7.506599
6606.294434 -6.738337
6610.201172 -6.873044
6614.107910 -8.097049
6618.014648 -10.919592
6621.921387 -11.705215
6625.828125 -9.087264
6629.734863 -8.231420
6633.641602 -8.801613
6637.548340 -10.548030
6641.455078 -10.475852
6645.361816 -8.527940
6649.268555 -7.660449
6653.175293 -7.956609
6657.082031 -9.364464
6660.988770 -10.575294
6664.895508 -9.154503
6668.802246 -8.010218
6672.708984 -7.961381
6676.615723 -8.911994
6680.522461 -10.076379
6684.429199 -9.459709
6688.335938 -8.477928
6692.242676 -8.412604
6696.149414 -9.342177
6700.056152 -10.417369
6703.962891 -9.593944
6707.869629 -8.545674
6711.776367 -8.516075
6715.683105 -9.766570
6719.589844 -12.225668
6723.496582 -11.118361
6727.403320 -9.219527
6731.310059 -8.821322
6735.216797 -9.785789
6739.123535 -11.440987
6743.030273 -10.072881
6746.937012 -8.315393
6750.843750 -7.756982
6754.750488 -8.352312
6758.657227 -10.180264
6762.563965 -11.378149
6766.470703 -9.371367
6770.377441 -8.095563
6774.284180 -7.807828
6778.190918 -8.061066
6782.097656 -8.204539
6786.004395 -7.970578
6789.911133 -7.917262
6793.817871 -8.573727
6797.724609 -10.163436
6801.631348 -11.221253
6805.538086 -9.736761
6809.444824 -8.715709
6813.351562 -8.791513
6817.258301 -9.771074
6821.165039 -10.405878
6825.071777 -9.412799
6828.978516 -8.624366
6832.885254 -8.839976
6836.791992 -10.128192
6840.698730 -11.003849
6844.605469 -9.384290
6848.512207 -8.179621
6852.418945 -8.094744
6856.325684 -9.214425
6860.232422 -11.515285
6864.139160 -10.962076
6868.045898 -8.915713
6871.952637 -8.139456
6875.859375 -8.402056
6879.766113 -9.355898
6883.672852 -9.977443
6887.579590 -9.624811
6891.486328 -9.569605
6895.393066 -10.652470
6899.299805 -12.606888
6903.206543 -10.921488
6907.113281 -8.886593
6911.020020 -8.145508
6914.926758 -8.500730
6918.833496 -9.862191
6922.740234 -11.028261
6926.646973 -9.869168
6930.553711 -8.830014
6934.460449 -8.778804
6938.367188 -9.566241
6942.273926 -10.318883
6946.180664 -9.751808
6950.087402 -8.995828
6953.994141 -8.956353
6957.900879 -9.606452
6961.807617 -10.127170
6965.714355 -9.538746
6969.621094 -8.816830
6973.527832 -8.732306
6977.434570 -9.301913
6981.341309 -9.937286
6985.248047 -9.675893
6989.154785 -9.068194
6993.061523 -8.951474
6996.968262 -9.418145
7000.875000 -9.967955
7004.781738 -9.836851
7008.688477 -9.434344
7012.595215 -9.479874
7016.501953 -9.980507
7020.408691 -10.121366
7024.315430 -9.441627
7028.222168 -8.898346
7032.128906 -9.081443
7036.035645 -10.043293
7039.942383 -10.753131
7043.849121 -9.712807
7047.755859 -8.654113
7051.662598 -8.461264
7055.569336 -9.222375
7059.476074 -10.726656
7063.382812 -10.994455
7067.289551 -9.734080
7071.196289 -9.133125
7075.103027 -9.476194
7079.009766 -10.362324
7082.916504 -10.328649
7086.823242 -9.307337
7090.729980 -8.719815
7094.636719 -8.886200
7098.543457 -9.603904
7102.450195 -10.095568
7106.356934 -9.813118
7110.263672 -9.587048
7114.170410 -9.943548
7118.077148 -10.415139
7121.983887 -9.826110
7125.890625 -8.812354
7129.797363 -8.388255
7133.704102 -8.792147
7137.610840 -9.959896
7141.517578 -10.770419
7145.424316 -9.917430
7149.331055 -9.170195
7153.237793 -9.329404
7157.144531 -10.287147
7161.051270 -10.664509
7164.958008 -9.454666
7168.864746 -8.507828
7172.771484 -8.432261
7176.678223 -9.241389
7180.584961 -10.558247
7184.491699 -10.656384
7188.398438 -9.714165
7192.305176 -9.354517
7196.211914 -9.730148
7200.118652 -10.158442
7204.025391 -9.667006
7207.932129 -8.937900
7211.838867 -8.806139
7215.745605 -9.434018
7219.652344 -10.391449
7223.559082 -10.226768
7227.465820 -9.282400
7231.372559 -8.857667
7235.279297 -9.161071
7239.186035 -9.839330
7243.092773 -9.933271
7246.999512 -9.375989
7250.906250 -9.129873
7254.812988 -9.537915
7258.719727 -10.221426
7262.626465 -10.036059
7266.533203 -9.213948
7270.439941 -8.841033
7274.346680 -9.195021
7278.253418 -9.994157
7282.160156 -10.116460
7286.066895 -9.364908
7289.973633 -8.941356
7293.880371 -9.291082
7297.787109 -10.257501
7301.693848 -10.576939
7305.600586 -9.633984
7309.507324 -8.965507
7313.414062 -9.105031
7317.320801 -9.930588
7321.227539 -10.458638
7325.134277 -9.742997
7329.041016 -9.045014
7332.947754 -9.085319
7336.854492 -9.822756
7340.761230 -10.412358
7344.667969 -9.791500
7348.574707 -9.043917
7352.481445 -8.987199
7356.388184 -9.657503
7360.294922 -10.420802
7364.201660 -10.077107
7368.108398 -9.360607
7372.015137 -9.269959
7375.921875 -9.912525
7379.828613 -10.565097
7383.735352 -9.964503
7387.642090 -9.063695
7391.548828 -8.820890
7395.455566 -9.333976
7399.362305 -10.188882
7403.269043 -10.193246
7407.175781 -9.484057
7411.082520 -9.205678
7414.989258 -9.619004
7418.895996 -10.263859
7422.802734 -10.060117
7426.709473 -9.362491
7430.616211 -9.189353
7434.522949 -9.806266
7438.429688 -10.707550
7442.336426 -10.230171
7446.243164 -9.083477
7450.149902 -8.605408
7454.056641 -8.998238
7457.963379 -10.087032
7461.870117 -10.601428
7465.776855 -9.672148
7469.683594 -8.953766
7473.590332 -9.019904
7477.497070 -9.684372
7481.403809 -10.068823
7485.310547 -9.545805
7489.217285 -9.094563
7493.124023 -9.345201
7497.030762 -10.234172
7500.937500 -10.610848
7504.844238 -9.698725
7508.750977 -8.984512
7512.657715 -9.087627
7516.564453 -9.935027
7520.471191 -10.504524
7524.377930 -9.646506
7528.284668 -8.788081
7532.191406 -8.713740
7536.098145 -9.441555
7540.004883 -10.355539
7543.911621 -9.997612
7547.818359 -9.131908
7551.725098 -8.923855
7555.631836 -9.513825
7559.538574 -10.357296
7563.445312 -10.057424
7567.352051 -9.181774
7571.258789 -8.913140
7575.165527 -9.441627
7579.072266 -10.290303
7582.979004 -10.046278
7586.885742 -9.116741
7590.792480 -8.756199
7594.699219 -9.218848
7598.605957 -10.201216
7602.512695 -10.298203
7606.419434 -9.360433
7610.326172 -8.869399
7614.232910 -9.229149
7618.139648 -10.247736
7622.046387 -10.569343
7625.953125 -9.582422
7629.859863 -8.924195
7633.766602 -9.115270
7637.673340 -10.034183
7641.580078 -10.615503
7645.486816 -9.836132
7649.393555 -9.126570
7653.300293 -9.204768
7657.207031 -9.975604
7661.113770 -10.454384
7665.020508 -9.716996
7668.927246 -9.016240
7672.833984 -9.072522
7676.740723 -9.869287
7680.647461 -10.536508
7684.554199 -9.860442
7688.460938 -9.054082
7692.367676 -8.995703
7696.274414 -9.714184
7700.181152 -10.471906
7704.087891 -9.924152
7707.994629 -9.077980
7711.901367 -8.961536
7715.808105 -9.710531
7719.714844 -10.731548
7723.621582 -10.211782
7727.528320 -9.074648
7731.435059 -8.652664
7735.341797 -9.054854
7739.248535 -9.927848
7743.155273 -10.091516
7747.062012 -9.377187
7750.968750 -9.001196
7754.875488 -9.330822
7758.782227 -10.005205
7762.688965 -9.920536
7766.595703 -9.169718
7770.502441 -8.838249
7774.409180 -9.267353
7778.315918 -10.200213
7782.222656 -10.301901
7786.129395 -9.373304
7790.036133 -8.857541
7793.942871 -9.186067
7797.849609 -10.209955
7801.756348 -10.617117
7805.663086 -9.618689
7809.569824 -8.898463
7813.476562 -9.033356
7817.383301 -9.911067
7821.290039 -10.471967
7825.196777 -9.640838
7829.103516 -8.861318
7833.010254 -8.892027
7836.916992 -9.755443
7840.823730 -10.703091
7844.730469 -10.126755
7848.637207 -9.193798
7852.543945 -9.016651
7856.450684 -9.632241
7860.357422 -10.363782
7864.264160 -9.908877
7868.170898 -9.069779
7872.077637 -8.882678
7875.984375 -9.495750
7879.891113 -10.441964
7883.797852 -10.268420
7887.704590 -9.375139
7891.611328 -9.049668
7895.518066 -9.500436
7899.424805 -10.259194
7903.331543 -10.065202
7907.238281 -9.240948
7911.145020 -8.942640
7915.051758 -9.447562
7918.958496 -10.417499
7922.865234 -10.371930
7926.771973 -9.368487
7930.678711 -8.865346
7934.585449 -9.186378
7938.492188 -10.090627
7942.398926 -10.361767
7946.305664 -9.521368
7950.212402 -8.958899
7954.119141 -9.172993
7958.025879 -9.997769
7961.932617 -10.371548
7965.839355 -9.638373
7969.746094 -9.073435
7973.652832 -9.279603
7977.559570 -10.151886
7981.466309 -10.552289
7985.373047 -9.664184
7989.279785 -8.949334
7993.186523 -9.053210
7997.093262 -9.952440
8001.000000 -10.723455


==> tikz/data/pinn_frequency_reconstruction/ex1/S_kernel.txt <==
0.000000 -1.853645
3.906738 -2.214697
7.813477 -3.049506
11.720215 -3.400757
15.626953 -3.020037
19.533691 -3.039339
23.440430 -4.121521
27.347168 -6.136993
31.253906 -5.296271
35.160645 -3.628044
39.067383 -3.386145
42.974121 -4.796998
46.880859 -8.051751
50.787598 -5.213171
54.694336 -3.040582
58.601074 -2.561542
62.507812 -3.152129
66.414551 -3.137167
70.321289 -1.381066
74.228027 0.055222
78.134766 0.640229
82.041504 0.372027
85.948242 -0.807366
89.854980 -2.643175
93.761719 -2.727844
97.668457 -1.720162
101.575195 -2.063496
105.481934 -5.607680
109.388672 -4.640490
113.295410 0.175233
117.202148 2.093533
121.108887 2.708437
125.015625 2.206083
128.922363 0.200804
132.829102 -5.370246
136.735840 -2.198357
140.642578 -0.184521
144.549316 0.349978
148.456055 2.579319
152.362793 5.023806
156.269531 6.453199
160.176270 6.791527
164.083008 5.703111
167.989746 0.650883
171.896484 3.925209
175.803223 7.726293
179.709961 8.875378
183.616699 7.981676
187.523438 1.955438
191.430176 10.245758
195.336914 13.973334
199.243652 16.146632
203.150391 17.508573
207.057129 18.288425
210.963867 18.569359
214.870605 18.361876
218.777344 17.610815
222.684082 16.150360
226.590820 13.493194
230.497559 7.319564
234.404297 9.882996
238.311035 12.195966
242.217773 12.278998
246.124512 10.742492
250.031250 6.426132
253.937988 7.254230
257.844727 10.153895
261.751465 10.636836
265.658203 9.381829
269.564941 5.177308
273.471680 6.880628
277.378418 9.964347
281.285156 10.804804
285.191895 10.196766
289.098633 7.740238
293.005371 4.121835
296.912109 8.482635
300.818848 10.158278
304.725586 10.261285
308.632324 9.093099
312.539062 7.222687
316.445801 8.160324
320.352539 9.700274
324.259277 10.045999
328.166016 9.120559
332.072754 6.344433
335.979492 3.369682
339.886230 7.037960
343.792969 8.089340
347.699707 7.239871
351.606445 4.041970
355.513184 5.144396
359.419922 7.858584
363.326660 8.353651
367.233398 6.602627
371.140137 1.344734
375.046875 8.734745
378.953613 11.400221
382.860352 12.536821
386.767090 12.644966
390.673828 11.633731
394.580566 8.410091
398.487305 6.405429
402.394043 11.974527
406.300781 14.307605
410.207520 15.604766
414.114258 16.323705
418.020996 16.624827
421.927734 16.563200
425.834473 16.136978
429.741211 15.301222
433.647949 13.965528
437.554688 11.983260
441.461426 9.224813
445.368164 6.488633
449.274902 5.175799
453.181641 1.270232
457.088379 3.169300
460.995117 7.593111
464.901855 9.137710
468.808594 9.212657
472.715332 7.694685
476.622070 2.130959
480.528809 6.188971
484.435547 9.320099
488.342285 10.347723
492.249023 10.124352
496.155762 8.546749
500.062500 4.433065
503.969238 5.256390
507.875977 8.149359
511.782715 8.739610
515.689453 7.865177
519.596191 6.943578
523.502930 8.939015
527.409668 10.747141
531.316406 11.529586
535.223145 11.376811
539.129883 10.163514
543.036621 7.185396
546.943359 4.483964
550.850098 8.320293
554.756836 9.636538
558.663574 9.395303
562.570312 7.455483
566.477051 2.746138
570.383789 7.004110
574.290527 9.177408
578.197266 9.453590
582.104004 7.856711
586.010742 -1.916061
589.917480 7.947283
593.824219 10.957884
597.730957 12.035129
601.637695 11.784881
605.544434 9.628930
609.451172 7.318814
613.357910 12.783373
617.264648 15.481765
621.171387 17.029622
625.078125 17.897424
628.984863 18.250501
632.891602 18.148038
636.798340 17.592364
640.705078 16.543017
644.611816 14.950310
648.518555 13.073869
652.425293 12.405346
656.332031 13.044106
660.238770 13.401039
664.145508 13.117453
668.052246 12.206394
671.958984 10.784190
675.865723 9.409093
679.772461 8.950589
683.679199 8.818883
687.585938 8.034414
691.492676 5.904950
695.399414 0.106073
699.306152 3.806947
703.212891 6.488265
707.119629 7.254702
711.026367 6.933431
714.933105 5.643453
718.839844 3.670660
722.746582 3.743351
726.653320 5.280011
730.560059 6.006491
734.466797 5.806520
738.373535 4.564398
742.280273 1.479047
746.187012 -2.867647
750.093750 2.651919
754.000488 4.529640
757.907227 5.090527
761.813965 4.727533
765.720703 3.182649
769.627441 -1.371544
773.534180 2.491703
777.440918 6.275108
781.347656 8.285903
785.254395 9.375788
789.161133 9.748021
793.067871 9.457393
796.974609 8.737026
800.881348 8.763211
804.788086 10.014671
808.694824 11.066210
812.601562 11.340413
816.508301 10.810484
820.415039 10.845459
824.321777 13.203438
828.228516 15.537806
832.135254 17.207318
836.041992 18.330338
839.948730 19.014127
843.855469 19.320122
847.762207 19.279390
851.668945 18.902881
855.575684 18.187500
859.482422 17.123191
863.389160 15.713237
867.295898 14.041991
871.202637 12.415781
875.109375 11.242242
879.016113 10.359304
882.922852 9.222109
886.829590 7.474506
890.736328 5.079432
894.643066 3.661464
898.549805 4.573324
902.456543 5.514151
906.363281 6.019674
910.270020 6.095105
914.176758 5.697971
918.083496 4.875128
921.990234 4.037431
925.896973 3.760366
929.803711 3.651101
933.710449 3.151194
937.617188 2.993551
941.523926 4.137938
945.430664 5.184468
949.337402 5.254939
953.244141 3.808845
957.150879 0.120623
961.057617 4.421434
964.964355 7.236571
968.871094 8.493721
972.777832 8.736623
976.684570 8.006391
980.591309 5.938269
984.498047 1.899737
988.404785 4.407309
992.311523 6.347197
996.218262 6.490025
1000.125000 5.598966
1004.031738 6.216242
1007.938477 8.304071
1011.845215 9.622308
1015.751953 9.999629
1019.658691 9.463325
1023.565430 8.291492
1027.472168 8.779241
1031.378906 10.824457
1035.285645 12.294302
1039.192383 13.052883
1043.099121 13.213709
1047.005859 12.838176
1050.912598 11.949366
1054.819336 10.591000
1058.726074 9.001550
1062.632812 7.768262
1066.539551 6.964405
1070.446289 5.713074
1074.353027 2.847109
1078.259766 -6.727702
1082.166504 2.346248
1086.073242 4.280345
1089.979980 4.836595
1093.886719 4.995217
1097.793457 5.082761
1101.700195 4.852110
1105.606934 3.988084
1109.513672 3.207491
1113.420410 4.423039
1117.327148 5.844955
1121.233887 6.340246
1125.140625 5.754583
1129.047363 3.905618
1132.954102 2.987282
1136.860840 5.260995
1140.767578 6.476791
1144.674316 6.344250
1148.581055 4.562166
1152.487793 0.807972
1156.394531 4.890839
1160.301270 7.219478
1164.208008 7.992150
1168.114746 7.692789
1172.021484 6.484059
1175.928223 5.405561
1179.834961 6.270433
1183.741699 7.165926
1187.648438 7.065280
1191.555176 5.906980
1195.461914 5.011281
1199.368652 6.553156
1203.275391 7.819061
1207.182129 7.944491
1211.088867 6.716181
1214.995605 4.175523
1218.902344 6.441425
1222.809082 8.901602
1226.715820 9.931246
1230.622559 9.855315
1234.529297 8.606412
1238.436035 6.896763
1242.342773 9.159094
1246.249512 11.519594
1250.156250 12.865429
1254.062988 13.489815
1257.969727 13.537251
1261.876465 13.047375
1265.783203 11.989253
1269.689941 10.303893
1273.596680 8.323468
1277.503418 7.887910
1281.410156 8.611456
1285.316895 8.770446
1289.223633 8.040958
1293.130371 6.186485
1297.037109 2.666903
1300.943848 2.541463
1304.850586 4.619260
1308.757324 4.914024
1312.664062 3.920457
1316.570801 3.006837
1320.477539 4.447851
1324.384277 5.844778
1328.291016 6.391675
1332.197754 6.296534
1336.104492 5.983490
1340.011230 5.993049
1343.917969 6.294820
1347.824707 6.432252
1351.731445 6.276042
1355.638184 6.151793
1359.544922 6.432233
1363.451660 6.833800
1367.358398 6.856886
1371.265137 6.265222
1375.171875 5.235499
1379.078613 5.085616
1382.985352 6.185280
1386.892090 7.035831
1390.798828 7.230723
1394.705566 6.901487
1398.612305 6.528249
1402.519043 6.736390
1406.425781 7.290888
1410.332520 7.618803
1414.239258 7.569430
1418.145996 7.301359
1422.052734 7.102640
1425.959473 7.050938
1429.866211 6.937156
1433.772949 6.727027
1437.679688 6.880691
1441.586426 7.693849
1445.493164 8.664770
1449.399902 9.427373
1453.306641 10.010811
1457.213379 10.587022
1461.120117 11.230438
1465.026855 11.831034
1468.933594 12.226157
1472.840332 12.302862
1476.747070 11.990852
1480.653809 11.224999
1484.560547 9.905910
1488.467285 7.831946
1492.374023 4.471183
1496.280762 -2.051316
1500.187500 -0.052764
1504.094238 0.817409
1508.000977 -0.546318
1511.907715 -1.546518
1515.814453 -0.067581
1519.721191 0.759010
1523.627930 0.876791
1527.534668 1.044290
1531.441406 1.435215
1535.348145 1.464671
1539.254883 0.695677
1543.161621 -0.741240
1547.068359 -0.595996
1550.975098 0.898618
1554.881836 1.590235
1558.788574 1.241135
1562.695312 -0.187193
1566.602051 -1.854227
1570.508789 -0.794896
1574.415527 0.470865
1578.322266 0.718150
1582.229004 0.027703
1586.135742 -1.566756
1590.042480 -4.191228
1593.949219 -8.842219
1597.855957 -6.454591
1601.762695 -2.643048
1605.669434 -0.736076
1609.576172 0.060066
1613.482910 0.083237
1617.389648 -0.014958
1621.296387 0.674593
1625.203125 1.651810
1629.109863 2.087794
1633.016602 1.747674
1636.923340 0.964604
1640.830078 1.448479
1644.736816 3.052824
1648.643555 4.250755
1652.550293 4.940121
1656.457031 5.485023
1660.363770 6.249619
1664.270508 7.160918
1668.177246 7.887766
1672.083984 8.213244
1675.990723 8.023662
1679.897461 7.194804
1683.804199 5.457111
1687.710938 2.041641
1691.617676 0.030921
1695.524414 3.257003
1699.431152 4.396761
1703.337891 4.409027
1707.244629 3.836811
1711.151367 3.360072
1715.058105 3.378561
1718.964844 3.339012
1722.871582 2.708934
1726.778320 1.562205
1730.685059 1.368275
1734.591797 2.449331
1738.498535 3.089223
1742.405273 2.844058
1746.312012 1.812446
1750.218750 1.241673
1754.125488 2.374334
1758.032227 3.364207
1761.938965 3.474798
1765.845703 2.590417
1769.752441 0.750038
1773.659180 0.369072
1777.565918 2.057568
1781.472656 2.871818
1785.379395 2.559509
1789.286133 1.144322
1793.192871 0.021400
1797.099609 1.631708
1801.006348 2.904440
1804.913086 3.057453
1808.819824 1.954089
1812.726562 -1.481900
1816.633301 -4.295104
1820.540039 0.927720
1824.446777 2.403057
1828.353516 2.373706
1832.260254 0.910709
1836.166992 -3.514156
1840.073730 -3.124645
1843.980469 0.537620
1847.887207 1.469739
1851.793945 0.891973
1855.700684 -1.618586
1859.607422 -6.649233
1863.514160 -0.875144
1867.420898 1.011812
1871.327637 1.206058
1875.234375 -0.195064
1879.141113 -5.019095
1883.047852 -1.255081
1886.954590 2.012016
1890.861328 3.375894
1894.768066 3.659285
1898.674805 2.912866
1902.581543 0.541263
1906.488281 -9.612047
1910.395020 0.346325
1914.301758 2.788812
1918.208496 3.437434
1922.115234 2.805452
1926.021973 0.364664
1929.928711 -7.123893
1933.835449 0.514837
1937.742188 2.567363
1941.648926 2.763081
1945.555664 1.260491
1949.462402 -4.565988
1953.369141 -0.435786
1957.275879 2.640404
1961.182617 3.473796
1965.089355 2.834370
1968.996094 0.045355
1972.902832 -4.599790
1976.809570 1.650090
1980.716309 3.388381
1984.623047 3.468842
1988.529785 2.075241
1992.436523 -0.555419
1996.343262 1.383616
2000.250000 3.363443
2004.156738 3.794027
2008.063477 2.766198
2011.970215 -0.630054
2015.876953 -0.658148
2019.783691 2.824014
2023.690430 3.909478
2027.597168 3.493956
2031.503906 1.292166
2035.410645 -1.800562
2039.317383 2.065822
2043.224121 3.749515
2047.130859 3.817925
2051.037598 2.390583
2054.944336 -0.127314
2058.851074 2.005180
2062.757812 3.927123
2066.664551 4.352369
2070.571289 3.423792
2074.478027 0.799048
2078.384766 0.529733
2082.291504 3.171379
2086.198242 4.059726
2090.104980 3.423679
2094.011719 0.586928
2097.918457 -1.802542
2101.825195 2.821622
2105.731934 4.348766
2109.638672 4.323572
2113.545410 2.811294
2117.452148 -0.125004
2121.358887 1.997447
2125.265625 4.020882
2129.172363 4.451891
2133.079102 3.521360
2136.985840 1.167904
2140.892578 1.432019
2144.799316 3.671140
2148.706055 4.448394
2152.612793 3.871330
2156.519531 1.744334
2160.426270 0.708190
2164.333008 3.413666
2168.239746 4.708399
2172.146484 4.684662
2176.053223 3.307774
2179.959961 -0.054078
2183.866699 0.549852
2187.773438 3.108810
2191.680176 3.725067
2195.586914 2.822167
2199.493652 0.001904
2203.400391 -0.324137
2207.307129 2.531471
2211.213867 3.451228
2215.120605 2.879087
2219.027344 0.468834
2222.934082 -1.969833
2226.840820 1.601892
2230.747559 3.025107
2234.654297 2.926495
2238.561035 1.535289
2242.467773 0.136318
2246.374512 1.697510
2250.281250 2.927382
2254.187988 2.928203
2258.094727 1.671515
2262.001465 -0.292713
2265.908203 0.859503
2269.814941 2.410910
2273.721680 2.695736
2277.628418 1.776217
2281.535156 0.136635
2285.441895 0.755830
2289.348633 2.265248
2293.255371 2.734824
2297.162109 2.167437
2301.068848 1.040371
2304.975586 1.208002
2308.882324 2.334979
2312.789062 2.760134
2316.695801 2.160697
2320.602539 0.546147
2324.509277 -0.204677
2328.416016 1.323761
2332.322754 2.205771
2336.229492 2.015243
2340.136230 0.994312
2344.042969 0.481947
2347.949707 1.470653
2351.856445 2.186494
2355.763184 1.961830
2359.669922 0.769789
2363.576660 -0.264555
2367.483398 0.897370
2371.390137 2.029781
2375.296875 2.225824
2379.203613 1.543927
2383.110352 0.415274
2387.017090 0.224631
2390.923828 0.861803
2394.830566 0.949809
2398.737305 0.109851
2402.644043 -1.271174
2406.550781 -1.097409
2410.457520 0.038566
2414.364258 0.474446
2418.270996 0.262328
2422.177734 0.087479
2426.084473 0.464738
2429.991211 0.817190
2433.897949 0.642799
2437.804688 0.159938
2441.711426 0.369241
2445.618164 1.243900
2449.524902 1.746701
2453.431641 1.500796
2457.338379 0.609838
2461.245117 0.134387
2465.151855 0.931012
2469.058594 1.574496
2472.965332 1.351731
2476.872070 0.336636
2480.778809 0.168069
2484.685547 1.698734
2488.592285 2.832885
2492.499023 3.141499
2496.405762 2.777868
2500.312500 2.228643
2504.219238 2.279624
2508.125977 2.676045
2512.032715 2.563054
2515.939453 1.419243
2519.846191 -1.188343
2523.752930 -1.013224
2527.659668 1.475453
2531.566406 2.422565
2535.473145 2.131863
2539.379883 0.709731
2543.286621 -0.636545
2547.193359 0.656774
2551.100098 1.753189
2555.006836 1.763541
2558.913574 0.971230
2562.820312 0.681818
2566.727051 1.674647
2570.633789 2.359468
2574.540527 2.059012
2578.447266 0.557206
2582.354004 -0.832113
2586.260742 1.136868
2590.167480 2.603558
2594.074219 2.854080
2597.980957 1.908921
2601.887695 -0.405518
2605.794434 -1.001737
2609.701172 1.160869
2613.607910 1.957636
2617.514648 1.367650
2621.421387 -0.674351
2625.328125 -1.439139
2629.234863 0.808741
2633.141602 1.748748
2637.048340 1.248974
2640.955078 -0.937463
2644.861816 -2.076194
2648.768555 0.837271
2652.675293 2.121383
2656.582031 1.970244
2660.488770 0.179887
2664.395508 -6.002207
2668.302246 -1.719328
2672.208984 0.895305
2676.115723 1.179930
2680.022461 -0.518660
2683.929199 -7.541273
2687.835938 -0.717575
2691.742676 1.913672
2695.649414 2.692197
2699.556152 2.374624
2703.462891 1.554122
2707.369629 1.901807
2711.276367 3.269320
2715.183105 4.222520
2719.089844 4.543565
2722.996582 4.332513
2726.903320 3.725973
2730.810059 2.836670
2734.716797 1.600234
2738.623535 -0.339087
2742.530273 -1.843781
2746.437012 0.473673
2750.343750 2.295844
2754.250488 3.013660
2758.157227 2.766154
2762.063965 1.425923
2765.970703 -1.564091
2769.877441 -2.909918
2773.784180 -0.219861
2777.690918 0.587958
2781.597656 -0.057126
2785.504395 -1.830827
2789.411133 -1.877493
2793.317871 -0.149737
2797.224609 0.588274
2801.131348 0.332989
2805.038086 -0.394121
2808.944824 -0.382249
2812.851562 0.297858
2816.758301 0.464512
2820.665039 -0.344728
2824.571777 -2.077003
2828.478516 -2.119449
2832.385254 -0.465807
2836.291992 0.214108
2840.198730 -0.268234
2844.105469 -1.830237
2848.012207 -2.629164
2851.918945 -1.167097
2855.825684 -0.398240
2859.732422 -0.866870
2863.639160 -2.465883
2867.545898 -2.647233
2871.452637 -0.804813
2875.359375 0.059032
2879.266113 -0.314156
2883.172852 -2.097874
2887.079590 -4.049513
2890.986328 -1.807459
2894.893066 -0.414287
2898.799805 -0.448734
2902.706543 -1.846452
2906.613281 -3.503791
2910.520020 -1.645073
2914.426758 -0.115846
2918.333496 0.191118
2922.240234 -0.530648
2926.146973 -1.742509
2930.053711 -1.588428
2933.960449 -0.647823
2937.867188 -0.555893
2941.773926 -1.819665
2945.680664 -5.228784
2949.587402 -4.038142
2953.494141 -1.322717
2957.400879 -0.538174
2961.307617 -1.102034
2965.214355 -2.862595
2969.121094 -3.487500
2973.027832 -1.762396
2976.934570 -0.992125
2980.841309 -1.530142
2984.748047 -3.500280
2988.654785 -4.539753
2992.561523 -2.323462
2996.468262 -1.325975
3000.375000 -1.767391
3004.281738 -3.866939
3008.188477 -5.482718
3012.095215 -2.640532
3016.001953 -1.341119
3019.908691 -1.513636
3023.815430 -3.199635
3027.722168 -5.741904
3031.628906 -3.486400
3035.535645 -1.905706
3039.442383 -1.906933
3043.349121 -3.519618
3047.255859 -6.548834
3051.162598 -4.016129
3055.069336 -2.177865
3058.976074 -2.026575
3062.882812 -3.452013
3066.789551 -6.239277
3070.696289 -4.087276
3074.603027 -2.163564
3078.509766 -1.856339
3082.416504 -3.011479
3086.323242 -5.735369
3090.229980 -4.759962
3094.136719 -2.632073
3098.043457 -2.178029
3101.950195 -3.258600
3105.856934 -5.952038
3109.763672 -4.627910
3113.670410 -2.365789
3117.577148 -1.730148
3121.483887 -2.454021
3125.390625 -4.586209
3129.297363 -4.999244
3133.204102 -2.813559
3137.110840 -1.978529
3141.017578 -2.573353
3144.924316 -5.107433
3148.831055 -8.044813
3152.737793 -3.859287
3156.644531 -2.338298
3160.551270 -2.370227
3164.458008 -3.705841
3168.364746 -5.670369
3172.271484 -4.771340
3176.178223 -3.608323
3180.084961 -3.810183
3183.991699 -5.249338
3187.898438 -5.436221
3191.805176 -3.590195
3195.711914 -2.744283
3199.618652 -3.236955
3203.525391 -5.397025
3207.432129 -6.747291
3211.338867 -3.793923
3215.245605 -2.488576
3219.152344 -2.652936
3223.059082 -4.416637
3226.965820 -7.780148
3230.872559 -4.907540
3234.779297 -3.033329
3238.686035 -2.879840
3242.592773 -4.251354
3246.499512 -6.513810
3250.406250 -4.543789
3254.312988 -2.820671
3258.219727 -2.587160
3262.126465 -3.811006
3266.033203 -6.666790
3269.939941 -5.364694
3273.846680 -3.147233
3277.753418 -2.590735
3281.660156 -3.405484
3285.566895 -5.430412
3289.473633 -5.201315
3293.380371 -3.307505
3297.287109 -2.701042
3301.193848 -3.435146
3305.100586 -5.476417
3309.007324 -5.408855
3312.914062 -3.314524
3316.820801 -2.512603
3320.727539 -2.998420
3324.634277 -4.802660
3328.541016 -5.956896
3332.447754 -4.022363
3336.354492 -3.041845
3340.261230 -3.465631
3344.167969 -5.497654
3348.074707 -6.934047
3351.981445 -4.237738
3355.888184 -2.976152
3359.794922 -3.159520
3363.701660 -4.808464
3367.608398 -6.886385
3371.515137 -4.755802
3375.421875 -3.319477
3379.328613 -3.369829
3383.235352 -4.918123
3387.142090 -6.862381
3391.048828 -4.590028
3394.955566 -3.010032
3398.862305 -2.826061
3402.769043 -3.945846
3406.675781 -6.186019
3410.582520 -5.541347
3414.489258 -3.768005
3418.395996 -3.351089
3422.302734 -4.171456
3426.209473 -5.495827
3430.116211 -4.666296
3434.022949 -3.348686
3437.929688 -3.122813
3441.836426 -4.178543
3445.743164 -6.298728
3449.649902 -5.239709
3453.556641 -3.293532
3457.463379 -2.662289
3461.370117 -3.180326
3465.276855 -4.552125
3469.183594 -4.798965
3473.090332 -3.473144
3476.997070 -2.819399
3480.903809 -3.191044
3484.810547 -4.336495
3488.717285 -4.603308
3492.624023 -3.451740
3496.530762 -2.840310
3500.437500 -3.292833
3504.344238 -4.927086
3508.250977 -6.118947
3512.157715 -4.378933
3516.064453 -3.294290
3519.971191 -3.443998
3523.877930 -4.684162
3527.784668 -5.444184
3531.691406 -3.961626
3535.598145 -2.893995
3539.504883 -2.878778
3543.411621 -3.821654
3547.318359 -4.830992
3551.225098 -4.060943
3555.131836 -3.072701
3559.038574 -2.988064
3562.945312 -3.849159
3566.852051 -4.837113
3570.758789 -4.063896
3574.665527 -2.998762
3578.572266 -2.840975
3582.479004 -3.754577
3586.385742 -5.433904
3590.292480 -5.068425
3594.199219 -3.519931
3598.105957 -2.945319
3602.012695 -3.369499
3605.919434 -4.344455
3609.826172 -4.332661
3613.732910 -3.375931
3617.639648 -2.975711
3621.546387 -3.508588
3625.453125 -4.778612
3629.359863 -4.980463
3633.266602 -3.726816
3637.173340 -3.070537
3641.080078 -3.409788
3644.986816 -4.627907
3648.893555 -5.295712
3652.800293 -4.151306
3656.707031 -3.325221
3660.613770 -3.453565
3664.520508 -4.397558
3668.427246 -5.027600
3672.333984 -4.168169
3676.240723 -3.399586
3680.147461 -3.471531
3684.054199 -4.303765
3687.960938 -4.920585
3691.867676 -4.215896
3695.774414 -3.510628
3699.681152 -3.598560
3703.587891 -4.413677
3707.494629 -4.878521
3711.401367 -4.032032
3715.308105 -3.324983
3719.214844 -3.520981
3723.121582 -4.767782
3727.028320 -6.048450
3730.935059 -4.738072
3734.841797 -3.492527
3738.748535 -3.400027
3742.655273 -4.565006
3746.562012 -6.543453
3750.468750 -5.191780
3754.375488 -3.322073
3758.282227 -2.638390
3762.188965 -2.876718
3766.095703 -3.566473
3770.002441 -3.642054
3773.909180 -3.000384
3777.815918 -2.714644
3781.722656 -3.281800
3785.629395 -4.948361
3789.536133 -7.062429
3793.442871 -5.993423
3797.349609 -4.803081
3801.256348 -4.721123
3805.163086 -4.933321
3809.069824 -4.169078
3812.976562 -3.113182
3816.883301 -2.755402
3820.790039 -3.444976
3824.696777 -5.765923
3828.603516 -9.090612
3832.510254 -5.147407
3836.416992 -3.405797
3840.323730 -3.239820
3844.230469 -4.476768
3848.137207 -7.550678
3852.043945 -7.043947
3855.950684 -4.553429
3859.857422 -3.851087
3863.764160 -4.431996
3867.670898 -5.643581
3871.577637 -5.066250
3875.484375 -3.596370
3879.391113 -2.964257
3883.297852 -3.281478
3887.204590 -4.422402
3891.111328 -5.382360
3895.018066 -4.692169
3898.924805 -3.954029
3902.831543 -4.119406
3906.738281 -5.351756
3910.645020 -7.039783
3914.551758 -5.959094
3918.458496 -4.206010
3922.365234 -3.198427
3926.271973 -2.665368
3930.178711 -2.381043
3934.085449 -2.324788
3937.992188 -2.585562
3941.898926 -3.073994
3945.805664 -3.096537
3949.712402 -2.183758
3953.619141 -1.164815
3957.525879 -0.605702
3961.432617 -0.634319
3965.339355 -1.309806
3969.246094 -2.767812
3973.152832 -5.381230
3977.059570 -9.911833
3980.966309 -9.022805
3984.873047 -7.083338
3988.779785 -6.243993
3992.686523 -5.566719
3996.593262 -5.020427
4000.500000 -4.840213
4004.406738 -5.023674
4008.313477 -5.249701
4012.220215 -5.189353
4016.126953 -5.056283
4020.033691 -5.212073
4023.940430 -5.540328
4027.847168 -5.327612
4031.753906 -4.509123
4035.660645 -3.873608
4039.567383 -3.812195
4043.474121 -4.400524
4047.380859 -5.492488
4051.287598 -6.271666
4055.194336 -5.959521
4059.101074 -5.456571
4063.007812 -5.274080
4066.914551 -5.205204
4070.821289 -5.038817
4074.728027 -4.986459
4078.634766 -5.408461
4082.541504 -6.416520
4086.448242 -7.043858
4090.354980 -5.999344
4094.261719 -4.888806
4098.168457 -4.500884
4102.075195 -4.818201
4105.981934 -5.569137
4109.888672 -6.042903
4113.795410 -5.882308
4117.702148 -5.802942
4121.608887 -6.246975
4125.515625 -6.879393
4129.422363 -6.672818
4133.329102 -5.856529
4137.235840 -5.307648
4141.142578 -5.089907
4145.049316 -4.886742
4148.956055 -4.574207
4152.862793 -4.446871
4156.769531 -4.840753
4160.676270 -5.839213
4164.583008 -6.536654
4168.489746 -5.639563
4172.396484 -4.671018
4176.303223 -4.521158
4180.209961 -5.295390
4184.116699 -6.552634
4188.023438 -6.140221
4191.930176 -4.776974
4195.836914 -4.171222
4199.743652 -4.482488
4203.650391 -5.572231
4207.557129 -6.467373
4211.463867 -5.940903
4215.370605 -5.453904
4219.277344 -5.900718
4223.184082 -6.937852
4227.090820 -6.230143
4230.997559 -4.567335
4234.904297 -3.711636
4238.811035 -3.782181
4242.717773 -4.696172
4246.624512 -5.817956
4250.531250 -5.483868
4254.437988 -4.641703
4258.344727 -4.614877
4262.251465 -5.711789
4266.158203 -7.631823
4270.064941 -6.854630
4273.971680 -5.188960
4277.878418 -4.730836
4281.785156 -5.493703
4285.691895 -7.347153
4289.598633 -7.422066
4293.505371 -5.653540
4297.412109 -4.972949
4301.318848 -5.514277
4305.225586 -7.059375
4309.132324 -7.132388
4313.039062 -5.445331
4316.945801 -4.651081
4320.852539 -4.968511
4324.759277 -6.244416
4328.666016 -6.867736
4332.572754 -5.522274
4336.479492 -4.618913
4340.386230 -4.721205
4344.292969 -5.611444
4348.199707 -5.887490
4352.106445 -4.656783
4356.013184 -3.687472
4359.919922 -3.555742
4363.826660 -4.306662
4367.733398 -5.879227
4371.640137 -7.221652
4375.546875 -6.993524
4379.453613 -7.237386
4383.360352 -9.748228
4387.267090 -11.001283
4391.173828 -6.220624
4395.080566 -4.296087
4398.987305 -3.681750
4402.894043 -3.977333
4406.800781 -4.852055
4410.707520 -5.339733
4414.614258 -4.876048
4418.520996 -4.583394
4422.427734 -5.144711
4426.334473 -6.634024
4430.241211 -7.052916
4434.147949 -5.345802
4438.054688 -4.302328
4441.961426 -4.284004
4445.868164 -5.242855
4449.774902 -6.740434
4453.681641 -6.529875
4457.588379 -5.296706
4461.495117 -4.819283
4465.401855 -5.145755
4469.308594 -5.715769
4473.215332 -5.421412
4477.122070 -4.562762
4481.028809 -4.096751
4484.935547 -4.280227
4488.842285 -5.104920
4492.749023 -6.376446
4496.655762 -7.428536
4500.562500 -7.667972
4504.469238 -7.457398
4508.375977 -6.895022
4512.282715 -6.088360
4516.189453 -5.513984
4520.096191 -5.479318
4524.002930 -6.022654
4527.909668 -6.719235
4531.816406 -6.550356
4535.723145 -5.778007
4539.629883 -5.358011
4543.536621 -5.494313
4547.443359 -5.832765
4551.350098 -5.564179
4555.256836 -4.687238
4559.163574 -3.943788
4563.070312 -3.634675
4566.977051 -3.772666
4570.883789 -4.283079
4574.790527 -5.000520
4578.697266 -5.597736
4582.604004 -5.753729
4586.510742 -5.613684
4590.417480 -5.626819
4594.324219 -6.174403
4598.230957 -7.658034
4602.137695 -10.350756
4606.044434 -9.111387
4609.951172 -6.637346
4613.857910 -5.511789
4617.764648 -5.352619
4621.671387 -5.991787
4625.578125 -7.272638
4629.484863 -8.526968
4633.391602 -8.826370
4637.298340 -8.760075
4641.205078 -8.329816
4645.111816 -7.027083
4649.018555 -5.759556
4652.925293 -5.165933
4656.832031 -5.428577
4660.738770 -6.757851
4664.645508 -9.204563
4668.552246 -8.713496
4672.458984 -6.829133
4676.365723 -6.316513
4680.272461 -6.938139
4684.179199 -7.473544
4688.085938 -6.024314
4691.992676 -4.542531
4695.899414 -3.928111
4699.806152 -4.220099
4703.712891 -5.551660
4707.619629 -8.275140
4711.526367 -9.509988
4715.433105 -7.395930
4719.339844 -6.665266
4723.246582 -6.916659
4727.153320 -6.976069
4731.060059 -6.123005
4734.966797 -5.445539
4738.873535 -5.614113
4742.780273 -6.836788
4746.687012 -8.209130
4750.593750 -6.736821
4754.500488 -5.242909
4758.407227 -4.882026
4762.313965 -5.683786
4766.220703 -7.499929
4770.127441 -6.889764
4774.034180 -4.654080
4777.940918 -3.433671
4781.847656 -3.102204
4785.754395 -3.512218
4789.661133 -4.631703
4793.567871 -6.506510
4797.474609 -9.285962
4801.381348 -14.097602
4805.288086 -14.613905
4809.194824 -9.530530
4813.101562 -7.296234
4817.008301 -6.248923
4820.915039 -6.022731
4824.821777 -6.387502
4828.728516 -6.972026
4832.635254 -7.373360
4836.541992 -7.880618
4840.448730 -9.468469
4844.355469 -12.976295
4848.262207 -8.870422
4852.168945 -6.110141
4856.075684 -4.885022
4859.982422 -4.657876
4863.889160 -5.334818
4867.795898 -6.997936
4871.702637 -8.816809
4875.609375 -7.711111
4879.516113 -6.415526
4883.422852 -6.133229
4887.329590 -6.803867
4891.236328 -8.457921
4895.143066 -10.416450
4899.049805 -9.270973
4902.956543 -7.392876
4906.863281 -6.180947
4910.770020 -5.487613
4914.676758 -5.226142
4918.583496 -5.348191
4922.490234 -5.708796
4926.396973 -5.969827
4930.303711 -5.900668
4934.210449 -5.782440
4938.117188 -5.990267
4942.023926 -6.581533
4945.930664 -7.064235
4949.837402 -6.801754
4953.744141 -6.333456
4957.650879 -6.348687
4961.557617 -6.911182
4965.464355 -7.194619
4969.371094 -6.300026
4973.277832 -5.295185
4977.184570 -4.919330
4981.091309 -5.292071
4984.998047 -6.313842
4988.904785 -7.061182
4992.811523 -6.337650
4996.718262 -5.449476
5000.625000 -5.223048
5004.531738 -5.737763
5008.438477 -6.936035
5012.345215 -8.428718
5016.251953 -9.145477
5020.158691 -8.976261
5024.065430 -8.402174
5027.972168 -7.338335
5031.878906 -6.287482
5035.785645 -5.754416
5039.692383 -5.941181
5043.599121 -6.986649
5047.505859 -8.852563
5051.412598 -9.363780
5055.319336 -7.903322
5059.226074 -7.097020
5063.132812 -7.026176
5067.039551 -7.094785
5070.946289 -6.699313
5074.853027 -6.160839
5078.759766 -6.077375
5082.666504 -6.727479
5086.573242 -8.100616
5090.479980 -8.831262
5094.386719 -7.700627
5098.293457 -6.812303
5102.200195 -6.790460
5106.106934 -7.566338
5110.013672 -8.580655
5113.920410 -8.411635
5117.827148 -7.525386
5121.733887 -7.033257
5125.640625 -6.976849
5129.547363 -7.025644
5133.454102 -6.941407
5137.360840 -6.881950
5141.267578 -7.080414
5145.174316 -7.428966
5149.081055 -7.408734
5152.987793 -6.903326
5156.894531 -6.488318
5160.801270 -6.535111
5164.708008 -7.063481
5168.614746 -7.700857
5172.521484 -7.751179
5176.428223 -7.341525
5180.334961 -7.123611
5184.241699 -7.237297
5188.148438 -7.361296
5192.055176 -7.144741
5195.961914 -6.795814
5199.868652 -6.709880
5203.775391 -7.003718
5207.682129 -7.454080
5211.588867 -7.579121
5215.495605 -7.305483
5219.402344 -7.070505
5223.309082 -7.090040
5227.215820 -7.222523
5231.122559 -7.193688
5235.029297 -6.992137
5238.936035 -6.863107
5242.842773 -6.944417
5246.749512 -7.157991
5250.656250 -7.323760
5254.562988 -7.385106
5258.469727 -7.428387
5262.376465 -7.429753
5266.283203 -7.220546
5270.189941 -6.825904
5274.096680 -6.527963
5278.003418 -6.550544
5281.910156 -6.920205
5285.816895 -7.392718
5289.723633 -7.495997
5293.630371 -7.180668
5297.537109 -6.893809
5301.443848 -6.889378
5305.350586 -7.139435
5309.257324 -7.475583
5313.164062 -7.756169
5317.070801 -7.971613
5320.977539 -8.095378
5324.884277 -7.989703
5328.791016 -7.675440
5332.697754 -7.402540
5336.604492 -7.320488
5340.511230 -7.310495
5344.417969 -7.119746
5348.324707 -6.766261
5352.231445 -6.556819
5356.138184 -6.710366
5360.044922 -7.174859
5363.951660 -7.479293
5367.858398 -7.165293
5371.765137 -6.675140
5375.671875 -6.555497
5379.578613 -6.938922
5383.485352 -7.552818
5387.392090 -7.645740
5391.298828 -7.094357
5395.205566 -6.628916
5399.112305 -6.550591
5403.019043 -6.708886
5406.925781 -6.754923
5410.832520 -6.589631
5414.739258 -6.510713
5418.645996 -6.748083
5422.552734 -7.174948
5426.459473 -7.272115
5430.366211 -6.864931
5434.272949 -6.489725
5438.179688 -6.509426
5442.086426 -6.895115
5445.993164 -7.252040
5449.899902 -7.140739
5453.806641 -6.797896
5457.713379 -6.639958
5461.620117 -6.678454
5465.526855 -6.624171
5469.433594 -6.344528
5473.340332 -6.123754
5477.247070 -6.275284
5481.153809 -6.888724
5485.060547 -7.614173
5488.967285 -7.532139
5492.874023 -6.759789
5496.780762 -6.178821
5500.687500 -6.045032
5504.594238 -6.259066
5508.500977 -6.557331
5512.407715 -6.662220
5516.314453 -6.550394
5520.221191 -6.386713
5524.127930 -6.273379
5528.034668 -6.242735
5531.941406 -6.321120
5535.848145 -6.483272
5539.754883 -6.563176
5543.661621 -6.381346
5547.568359 -6.064309
5551.475098 -5.929137
5555.381836 -6.174088
5559.288574 -6.761711
5563.195312 -7.233253
5567.102051 -7.009464
5571.008789 -6.475532
5574.915527 -6.223523
5578.822266 -6.368505
5582.729004 -6.684218
5586.635742 -6.778071
5590.542480 -6.587889
5594.449219 -6.417019
5598.355957 -6.387289
5602.262695 -6.341422
5606.169434 -6.168374
5610.076172 -6.063449
5613.982910 -6.296274
5617.889648 -6.903062
5621.796387 -7.348500
5625.703125 -6.912766
5629.609863 -6.214800
5633.516602 -5.984512
5637.423340 -6.367771
5641.330078 -7.048618
5645.236816 -7.065497
5649.143555 -6.345449
5653.050293 -5.859470
5656.957031 -5.944847
5660.863770 -6.398966
5664.770508 -6.534478
5668.677246 -6.073973
5672.583984 -5.732551
5676.490723 -6.022686
5680.397461 -7.056097
5684.304199 -8.018696
5688.210938 -7.184092
5692.117676 -6.064204
5696.024414 -5.709467
5699.931152 -6.130229
5703.837891 -6.941081
5707.744629 -7.035406
5711.651367 -6.322704
5715.558105 -5.903860
5719.464844 -6.126989
5723.371582 -6.764975
5727.278320 -6.995779
5731.185059 -6.510803
5735.091797 -6.164111
5738.998535 -6.385556
5742.905273 -6.918810
5746.812012 -6.818801
5750.718750 -6.035667
5754.625488 -5.551485
5758.532227 -5.800031
5762.438965 -6.894488
5766.345703 -8.280317
5770.252441 -7.702214
5774.159180 -6.388628
5778.065918 -5.798952
5781.972656 -5.892586
5785.879395 -6.314218
5789.786133 -6.519305
5793.692871 -6.397731
5797.599609 -6.390853
5801.506348 -6.659057
5805.413086 -6.781686
5809.319824 -6.344854
5813.226562 -5.808012
5817.133301 -5.675625
5821.040039 -6.005822
5824.946777 -6.366001
5828.853516 -6.080748
5832.760254 -5.458946
5836.666992 -5.196813
5840.573730 -5.568790
5844.480469 -6.599352
5848.387207 -7.773448
5852.293945 -7.724714
5856.200684 -7.009061
5860.107422 -6.708332
5864.014160 -6.791561
5867.920898 -6.788467
5871.827637 -6.510442
5875.734375 -6.356331
5879.641113 -6.639938
5883.547852 -7.151183
5887.454590 -6.980430
5891.361328 -6.075615
5895.268066 -5.390925
5899.174805 -5.306045
5903.081543 -5.849826
5906.988281 -6.816015
5910.895020 -7.436562
5914.801758 -7.187219
5918.708496 -6.842003
5922.615234 -6.816505
5926.521973 -6.868454
5930.428711 -6.673187
5934.335449 -6.410356
5938.242188 -6.447982
5942.148926 -6.846476
5946.055664 -7.158512
5949.962402 -6.829756
5953.869141 -6.282323
5957.775879 -6.108966
5961.682617 -6.412872
5965.589355 -6.823426
5969.496094 -6.682223
5973.402832 -6.169066
5977.309570 -5.951852
5981.216309 -6.260235
5985.123047 -6.826622
5989.029785 -6.837302
5992.936523 -6.216089
5996.843262 -5.807458
6000.750000 -6.001291
6004.656738 -6.757636
6008.563477 -7.422120
6012.470215 -7.090650
6016.376953 -6.502792
6020.283691 -6.460588
6024.190430 -7.035788
6028.097168 -7.628476
6032.003906 -7.252315
6035.910645 -6.544428
6039.817383 -6.392570
6043.724121 -7.012646
6047.630859 -8.134494
6051.537598 -8.237715
6055.444336 -7.165332
6059.351074 -6.508237
6063.257812 -6.598815
6067.164551 -7.208738
6071.071289 -7.477139
6074.978027 -6.811513
6078.884766 -6.094034
6082.791504 -5.872797
6086.698242 -6.151495
6090.604980 -6.641971
6094.511719 -6.837885
6098.418457 -6.643469
6102.325195 -6.492777
6106.231934 -6.623980
6110.138672 -6.911901
6114.045410 -7.021649
6117.952148 -6.838442
6121.858887 -6.611085
6125.765625 -6.529818
6129.672363 -6.579606
6133.579102 -6.670662
6137.485840 -6.780550
6141.392578 -6.939550
6145.299316 -7.081391
6149.206055 -7.028439
6153.112793 -6.773187
6157.019531 -6.578391
6160.926270 -6.697478
6164.833008 -7.214056
6168.739746 -7.894916
6172.646484 -7.994974
6176.553223 -7.312079
6180.459961 -6.607039
6184.366699 -6.279789
6188.273438 -6.371511
6192.180176 -6.784258
6196.086914 -7.251057
6199.993652 -7.359568
6203.900391 -7.039512
6207.807129 -6.676303
6211.713867 -6.572422
6215.620605 -6.802483
6219.527344 -7.222948
6223.434082 -7.429091
6227.340820 -7.159953
6231.247559 -6.755283
6235.154297 -6.597517
6239.061035 -6.772917
6242.967773 -7.100263
6246.874512 -7.219237
6250.781250 -7.032113
6254.687988 -6.858745
6258.594727 -6.942775
6262.501465 -7.228549
6266.408203 -7.397113
6270.314941 -7.239147
6274.221680 -7.004452
6278.128418 -6.990921
6282.035156 -7.216205
6285.941895 -7.403276
6289.848633 -7.248772
6293.755371 -6.886171
6297.662109 -6.635789
6301.568848 -6.613515
6305.475586 -6.747378
6309.382324 -6.907232
6313.289062 -7.035109
6317.195801 -7.144231
6321.102539 -7.192666
6325.009277 -7.098534
6328.916016 -6.931008
6332.822754 -6.902140
6336.729492 -7.150671
6340.636230 -7.565227
6344.542969 -7.706885
6348.449707 -7.359007
6352.356445 -6.966016
6356.263184 -6.909733
6360.169922 -7.207841
6364.076660 -7.516411
6367.983398 -7.384071
6371.890137 -6.996129
6375.796875 -6.839441
6379.703613 -7.086949
6383.610352 -7.543577
6387.517090 -7.689671
6391.423828 -7.374794
6395.330566 -7.081061
6399.237305 -7.082515
6403.144043 -7.217502
6407.050781 -7.096541
6410.957520 -6.694087
6414.864258 -6.399282
6418.770996 -6.463259
6422.677734 -6.855623
6426.584473 -7.242129
6430.491211 -7.220619
6434.397949 -6.954202
6438.304688 -6.855365
6442.211426 -7.024499
6446.118164 -7.226149
6450.024902 -7.151159
6453.931641 -6.893642
6457.838379 -6.786164
6461.745117 -6.970761
6465.651855 -7.316725
6469.558594 -7.485967
6473.465332 -7.303453
6477.372070 -6.981154
6481.278809 -6.727947
6485.185547 -6.582385
6489.092285 -6.543980
6492.999023 -6.662293
6496.905762 -6.983823
6500.812500 -7.408324
6504.719238 -7.604048
6508.625977 -7.382394
6512.532715 -7.050926
6516.439453 -6.918408
6520.346191 -6.995407
6524.252930 -7.074488
6528.159668 -7.000705
6532.066406 -6.913743
6535.973145 -7.029836
6539.879883 -7.330185
6543.786621 -7.463176
6547.693359 -7.180106
6551.600098 -6.838032
6555.506836 -6.856563
6559.413574 -7.353205
6563.320312 -8.005066
6567.227051 -7.955115
6571.133789 -7.261628
6575.040527 -6.776782
6578.947266 -6.789155
6582.854004 -7.171125
6586.760742 -7.481144
6590.667480 -7.351216
6594.574219 -7.073808
6598.480957 -7.023549
6602.387695 -7.189561
6606.294434 -7.271384
6610.201172 -7.103428
6614.107910 -6.936203
6618.014648 -7.017416
6621.921387 -7.267424
6625.828125 -7.298976
6629.734863 -6.970451
6633.641602 -6.677974
6637.548340 -6.747271
6641.455078 -7.162014
6645.361816 -7.488073
6649.268555 -7.252959
6653.175293 -6.813497
6657.082031 -6.694803
6660.988770 -7.007276
6664.895508 -7.448847
6668.802246 -7.445990
6672.708984 -7.058499
6676.615723 -6.864465
6680.522461 -7.095145
6684.429199 -7.510912
6688.335938 -7.486427
6692.242676 -6.970750
6696.149414 -6.593723
6700.056152 -6.681102
6703.962891 -7.180754
6707.869629 -7.635960
6711.776367 -7.480858
6715.683105 -7.016686
6719.589844 -6.781397
6723.496582 -6.873105
6727.403320 -7.081623
6731.310059 -7.126678
6735.216797 -7.011265
6739.123535 -6.955185
6743.030273 -7.035568
6746.937012 -7.119502
6750.843750 -7.075241
6754.750488 -6.985925
6758.657227 -7.004510
6762.563965 -7.116309
6766.470703 -7.137393
6770.377441 -6.984359
6774.284180 -6.834958
6778.190918 -6.872341
6782.097656 -7.062547
6786.004395 -7.154946
6789.911133 -6.990302
6793.817871 -6.770867
6797.724609 -6.747074
6801.631348 -6.932844
6805.538086 -7.092240
6809.444824 -6.997680
6813.351562 -6.789428
6817.258301 -6.746273
6821.165039 -6.930803
6825.071777 -7.127633
6828.978516 -7.059631
6832.885254 -6.816994
6836.791992 -6.705854
6840.698730 -6.840062
6844.605469 -7.057318
6848.512207 -7.071075
6852.418945 -6.871413
6856.325684 -6.726195
6860.232422 -6.779659
6864.139160 -6.928843
6868.045898 -6.965148
6871.952637 -6.874121
6875.859375 -6.849373
6879.766113 -6.983094
6883.672852 -7.113559
6887.579590 -7.007141
6891.486328 -6.754953
6895.393066 -6.654533
6899.299805 -6.830134
6903.206543 -7.105175
6907.113281 -7.107498
6911.020020 -6.809195
6914.926758 -6.588312
6918.833496 -6.673786
6922.740234 -6.972485
6926.646973 -7.120255
6930.553711 -6.921116
6934.460449 -6.682321
6938.367188 -6.702359
6942.273926 -6.953817
6946.180664 -7.107173
6950.087402 -6.922236
6953.994141 -6.660604
6957.900879 -6.648869
6961.807617 -6.911372
6965.714355 -7.142476
6969.621094 -7.009724
6973.527832 -6.703742
6977.434570 -6.603140
6981.341309 -6.803575
6985.248047 -7.077204
6989.154785 -7.071722
6993.061523 -6.835105
6996.968262 -6.718066
7000.875000 -6.857717
7004.781738 -7.062854
7008.688477 -7.018144
7012.595215 -6.774422
7016.501953 -6.666091
7020.408691 -6.838117
7024.315430 -7.104750
7028.222168 -7.094189
7032.128906 -6.810867
7036.035645 -6.640542
7039.942383 -6.791549
7043.849121 -7.125823
7047.755859 -7.222325
7051.662598 -6.942245
7055.569336 -6.683785
7059.476074 -6.740504
7063.382812 -7.051933
7067.289551 -7.242719
7071.196289 -7.052966
7075.103027 -6.782365
7079.009766 -6.768287
7082.916504 -7.013131
7086.823242 -7.206730
7090.729980 -7.078364
7094.636719 -6.845358
7098.543457 -6.834788
7102.450195 -7.074093
7106.356934 -7.261875
7110.263672 -7.111309
7114.170410 -6.843068
7118.077148 -6.813901
7121.983887 -7.085757
7125.890625 -7.362977
7129.797363 -7.260155
7133.704102 -6.943445
7137.610840 -6.836429
7141.517578 -7.061547
7145.424316 -7.361604
7149.331055 -7.303889
7153.237793 -6.966290
7157.144531 -6.799664
7161.051270 -6.992984
7164.958008 -7.358965
7168.864746 -7.433985
7172.771484 -7.134443
7176.678223 -6.908852
7180.584961 -7.020090
7184.491699 -7.338940
7188.398438 -7.436702
7192.305176 -7.168529
7196.211914 -6.940656
7200.118652 -7.052816
7204.025391 -7.424965
7207.932129 -7.608521
7211.838867 -7.337317
7215.745605 -7.022381
7219.652344 -7.038806
7223.559082 -7.365549
7227.465820 -7.604848
7231.372559 -7.411570
7235.279297 -7.103617
7239.186035 -7.093894
7243.092773 -7.417068
7246.999512 -7.697046
7250.906250 -7.516779
7254.812988 -7.158059
7258.719727 -7.090958
7262.626465 -7.410600
7266.533203 -7.783494
7270.439941 -7.683739
7274.346680 -7.280848
7278.253418 -7.118260
7282.160156 -7.367583
7286.066895 -7.765231
7289.973633 -7.758204
7293.880371 -7.364799
7297.787109 -7.139808
7301.693848 -7.330082
7305.600586 -7.747848
7309.507324 -7.843601
7313.414062 -7.480505
7317.320801 -7.198138
7321.227539 -7.319310
7325.134277 -7.730231
7329.041016 -7.917503
7332.947754 -7.610088
7336.854492 -7.291938
7340.761230 -7.351843
7344.667969 -7.739259
7348.574707 -7.978189
7352.481445 -7.705348
7356.388184 -7.347144
7360.294922 -7.346019
7364.201660 -7.713441
7368.108398 -8.022360
7372.015137 -7.813011
7375.921875 -7.421908
7379.828613 -7.349479
7383.735352 -7.675322
7387.642090 -8.039666
7391.548828 -7.920454
7395.455566 -7.525407
7399.362305 -7.392441
7403.269043 -7.668034
7407.175781 -8.054512
7411.082520 -8.004495
7414.989258 -7.610415
7418.895996 -7.427024
7422.802734 -7.661599
7426.709473 -8.072338
7430.616211 -8.086087
7434.522949 -7.677861
7438.429688 -7.422530
7442.336426 -7.596117
7446.243164 -8.034473
7450.149902 -8.177345
7454.056641 -7.819644
7457.963379 -7.505676
7461.870117 -7.592549
7465.776855 -7.987236
7469.683594 -8.189945
7473.590332 -7.899496
7477.497070 -7.577158
7481.403809 -7.626371
7485.310547 -8.010942
7489.217285 -8.256715
7493.124023 -7.978194
7497.030762 -7.598941
7500.937500 -7.576715
7504.844238 -7.935996
7508.750977 -8.262004
7512.657715 -8.071059
7516.564453 -7.671557
7520.471191 -7.578190
7524.377930 -7.887394
7528.284668 -8.255618
7532.191406 -8.151826
7536.098145 -7.750637
7540.004883 -7.593532
7543.911621 -7.842811
7547.818359 -8.223731
7551.725098 -8.197574
7555.631836 -7.811510
7559.538574 -7.605365
7563.445312 -7.802456
7567.352051 -8.194525
7571.258789 -8.248960
7575.165527 -7.887006
7579.072266 -7.632060
7582.979004 -7.766955
7586.885742 -8.146221
7590.792480 -8.266478
7594.699219 -7.942004
7598.605957 -7.652844
7602.512695 -7.734035
7606.419434 -8.101719
7610.326172 -8.289333
7614.232910 -8.012456
7618.139648 -7.692537
7622.046387 -7.714261
7625.953125 -8.051577
7629.859863 -8.283653
7633.766602 -8.055357
7637.673340 -7.714218
7641.580078 -7.682928
7645.486816 -7.994010
7649.393555 -8.280076
7653.300293 -8.122160
7657.207031 -7.772349
7661.113770 -7.687000
7665.020508 -7.955789
7668.927246 -8.262612
7672.833984 -8.154696
7676.740723 -7.794040
7680.647461 -7.654650
7684.554199 -7.881277
7688.460938 -8.218513
7692.367676 -8.191920
7696.274414 -7.844818
7700.181152 -7.654222
7704.087891 -7.824293
7707.994629 -8.162518
7711.901367 -8.205626
7715.808105 -7.889585
7719.714844 -7.665540
7723.621582 -7.789038
7727.528320 -8.125085
7731.435059 -8.226616
7735.341797 -7.934415
7739.248535 -7.665864
7743.155273 -7.722866
7747.062012 -8.027701
7750.968750 -8.178551
7754.875488 -7.943693
7758.782227 -7.670717
7762.688965 -7.694488
7766.595703 -7.993165
7770.502441 -8.199717
7774.409180 -8.010929
7778.315918 -7.712706
7782.222656 -7.676339
7786.129395 -7.932017
7790.036133 -8.161145
7793.942871 -8.024828
7797.849609 -7.728568
7801.756348 -7.655590
7805.663086 -7.884129
7809.569824 -8.141307
7813.476562 -8.058853
7817.383301 -7.764237
7821.290039 -7.650498
7825.196777 -7.841752
7829.103516 -8.109321
7833.010254 -8.070869
7836.916992 -7.779801
7840.823730 -7.629235
7844.730469 -7.789205
7848.637207 -8.080455
7852.543945 -8.108633
7856.450684 -7.832787
7860.357422 -7.636037
7864.264160 -7.738637
7868.170898 -8.017989
7872.077637 -8.103269
7875.984375 -7.870698
7879.891113 -7.655289
7883.797852 -7.710640
7887.704590 -7.963306
7891.611328 -8.077776
7895.518066 -7.884321
7899.424805 -7.666635
7903.331543 -7.694936
7907.238281 -7.933004
7911.145020 -8.070321
7915.051758 -7.903282
7918.958496 -7.679530
7922.865234 -7.687140
7926.771973 -7.922199
7930.678711 -8.086621
7934.585449 -7.933166
7938.492188 -7.681939
7942.398926 -7.652033
7946.305664 -7.883534
7950.212402 -8.104828
7954.119141 -8.006389
7958.025879 -7.739207
7961.932617 -7.650476
7965.839355 -7.831160
7969.746094 -8.057689
7973.652832 -8.010665
7977.559570 -7.765397
7981.466309 -7.658000
7985.373047 -7.816849
7989.279785 -8.058004
7993.186523 -8.055451
7997.093262 -7.825531
8001.000000 -7.696297


==> tikz/data/pinn_frequency_reconstruction/ex1/S_pinn.txt <==
0.000000 2.433299
3.906738 2.261503
7.813477 1.754184
11.720215 0.934216
15.626953 -0.175791
19.533691 -1.613227
23.440430 -3.624564
27.347168 -7.202847
31.253906 -11.407784
35.160645 -5.322692
39.067383 -2.684331
42.974121 -0.927978
46.880859 0.310056
50.787598 1.065725
54.694336 1.338249
58.601074 1.190961
62.507812 0.894968
66.414551 0.936785
70.321289 1.330721
74.228027 1.545760
78.134766 1.309235
82.041504 1.044587
85.948242 1.764753
89.854980 2.954822
93.761719 3.629958
97.668457 3.443489
101.575195 2.109189
105.481934 0.199694
109.388672 2.370569
113.295410 4.475061
117.202148 5.313397
121.108887 5.031453
125.015625 3.366519
128.922363 0.238835
132.829102 2.895230
136.735840 5.031886
140.642578 5.567368
144.549316 4.910109
148.456055 4.093359
152.362793 5.469103
156.269531 6.945526
160.176270 7.266296
164.083008 5.947370
167.989746 -1.066883
171.896484 5.459303
175.803223 8.702561
179.709961 9.663784
183.616699 8.706519
187.523438 3.232698
191.430176 10.522598
195.336914 14.211169
199.243652 16.330780
203.150391 17.639277
207.057129 18.370317
210.963867 18.609221
214.870605 18.368834
218.777344 17.598804
222.684082 16.147795
226.590820 13.598188
230.497559 8.606115
234.404297 9.699861
238.311035 11.855279
242.217773 11.883435
246.124512 10.196996
250.031250 5.043476
253.937988 7.731155
257.844727 10.501768
261.751465 11.063747
265.658203 10.142147
269.564941 7.242688
273.471680 6.001376
277.378418 9.366920
281.285156 10.548664
285.191895 10.290744
289.098633 8.497197
293.005371 4.595184
296.912109 7.347197
300.818848 9.525691
304.725586 9.983528
308.632324 9.176059
312.539062 7.352291
316.445801 7.318481
320.352539 9.009920
324.259277 9.694246
328.166016 9.180625
332.072754 7.123012
335.979492 1.383752
339.886230 4.625672
343.792969 6.697688
347.699707 6.205491
351.606445 3.132140
355.513184 5.056108
359.419922 7.918930
363.326660 8.702401
367.233398 7.696060
371.140137 4.144953
375.046875 7.967543
378.953613 11.023383
382.860352 12.407800
386.767090 12.711231
390.673828 11.902554
394.580566 9.063642
398.487305 5.515287
402.394043 11.892210
406.300781 14.363728
410.207520 15.687843
414.114258 16.384020
418.020996 16.639894
421.927734 16.535088
425.834473 16.092179
429.741211 15.289280
433.647949 14.059714
437.554688 12.288566
441.461426 9.862006
445.368164 7.188846
449.274902 5.665090
453.181641 3.503561
457.088379 1.498835
460.995117 6.694998
464.901855 8.778105
468.808594 9.318764
472.715332 8.467928
476.622070 5.054687
480.528809 3.005158
484.435547 8.403788
488.342285 10.073936
492.249023 10.289704
496.155762 9.182490
500.062500 5.788236
503.969238 4.299154
507.875977 8.470959
511.782715 9.747605
515.689453 9.559130
519.596191 8.230067
523.502930 7.877056
527.409668 9.884875
531.316406 11.242230
535.223145 11.602777
539.129883 10.980977
543.036621 9.082082
546.943359 5.384460
550.850098 7.274374
554.756836 9.372974
558.663574 9.735541
562.570312 8.641470
566.477051 5.515127
570.383789 5.489372
574.290527 8.341692
578.197266 9.044220
582.104004 7.838604
586.010742 1.848963
589.917480 7.422765
593.824219 10.664601
597.730957 11.849175
601.637695 11.661622
605.544434 9.539626
609.451172 7.335889
613.357910 12.789654
617.264648 15.489888
621.171387 17.036551
625.078125 17.895932
628.984863 18.231192
632.891602 18.099051
636.798340 17.498525
640.705078 16.385536
644.611816 14.715482
648.518555 12.823307
652.425293 12.265531
656.332031 12.834120
660.238770 13.035890
664.145508 12.626028
668.052246 11.765701
671.958984 10.880841
675.865723 10.413519
679.772461 10.088905
683.679199 9.322697
687.585938 7.728295
691.492676 5.254154
695.399414 4.502192
699.306152 5.573965
703.212891 5.760530
707.119629 5.453270
711.026367 5.843519
714.933105 6.696154
718.839844 7.046348
722.746582 6.593600
726.653320 5.337097
730.560059 4.044238
734.466797 4.245867
738.373535 4.539369
742.280273 3.506642
746.187012 -0.980013
750.093750 0.420690
754.000488 4.637645
757.907227 6.167909
761.813965 6.527672
765.720703 5.902587
769.627441 3.801154
773.534180 -0.058647
777.440918 5.334678
781.347656 8.165512
785.254395 9.626243
789.161133 10.189816
793.067871 9.945227
796.974609 9.025823
800.881348 8.809932
804.788086 10.349082
808.694824 11.654549
812.601562 12.116429
816.508301 11.900984
820.415039 12.296074
824.321777 14.329829
828.228516 16.376082
832.135254 17.861973
836.041992 18.830333
839.948730 19.358235
843.855469 19.494140
847.762207 19.262441
851.668945 18.672321
855.575684 17.730257
859.482422 16.470581
863.389160 15.032308
867.295898 13.736076
871.202637 12.819039
875.109375 12.028327
879.016113 10.961193
882.922852 9.388137
886.829590 7.257305
890.736328 5.165203
894.643066 5.044523
898.549805 6.142623
902.456543 7.013574
906.363281 7.390075
910.270020 7.240404
914.176758 6.636781
918.083496 5.824452
921.990234 5.100256
925.896973 4.342026
929.803711 3.532937
933.710449 4.260544
937.617188 5.968984
941.523926 6.993730
945.430664 7.031731
949.337402 5.895225
953.244141 4.105403
957.150879 6.119829
961.057617 8.352160
964.964355 9.418324
968.871094 9.534471
972.777832 8.679928
976.684570 6.428175
980.591309 2.433084
984.498047 5.564654
988.404785 7.422886
992.311523 7.622511
996.218262 6.630989
1000.125000 6.009487
1004.031738 7.867617
1007.938477 9.469932
1011.845215 10.139976
1015.751953 9.919459
1019.658691 8.758010
1023.565430 7.389178
1027.472168 8.963034
1031.378906 11.049763
1035.285645 12.345646
1039.192383 13.012649
1043.099121 13.193394
1047.005859 12.962668
1050.912598 12.351718
1054.819336 11.355017
1058.726074 9.917048
1062.632812 7.893910
1066.539551 5.112100
1070.446289 3.540924
1074.353027 5.085154
1078.259766 6.087095
1082.166504 6.208874
1086.073242 5.513293
1089.979980 3.807773
1093.886719 0.232691
1097.793457 -1.901772
1101.700195 1.747506
1105.606934 3.015947
1109.513672 3.189464
1113.420410 2.697029
1117.327148 1.697942
1121.233887 0.250133
1125.140625 -0.519808
1129.047363 1.183827
1132.954102 2.924072
1136.860840 3.811790
1140.767578 3.790009
1144.674316 2.629231
1148.581055 -0.608287
1152.487793 -0.940822
1156.394531 2.686118
1160.301270 4.048607
1164.208008 4.075630
1168.114746 2.737149
1172.021484 -1.475600
1175.928223 -2.099130
1179.834961 2.139295
1183.741699 3.189487
1187.648438 2.806384
1191.555176 1.872880
1195.461914 2.666485
1199.368652 4.068550
1203.275391 4.483991
1207.182129 3.584431
1211.088867 1.911493
1214.995605 4.374529
1218.902344 6.880348
1222.809082 8.175020
1226.715820 8.509752
1230.622559 7.821329
1234.529297 5.330849
1238.436035 -2.110749
1242.342773 7.101965
1246.249512 9.829213
1250.156250 11.226057
1254.062988 11.910453
1257.969727 12.083802
1261.876465 11.831253
1265.783203 11.194766
1269.689941 10.211294
1273.596680 8.965838
1277.503418 7.672306
1281.410156 6.620061
1285.316895 5.789815
1289.223633 4.786626
1293.130371 3.178643
1297.037109 0.487364
1300.943848 -2.545039
1304.850586 -0.775379
1308.757324 0.547559
1312.664062 0.905593
1316.570801 0.784402
1320.477539 0.358071
1324.384277 -0.462149
1328.291016 -1.122361
1332.197754 0.320249
1336.104492 2.324226
1340.011230 3.641867
1343.917969 4.232634
1347.824707 4.115655
1351.731445 3.181720
1355.638184 0.977033
1359.544922 -5.350525
1363.451660 -2.186738
1367.358398 0.797198
1371.265137 1.490800
1375.171875 0.903917
1379.078613 -1.103823
1382.985352 -6.658801
1386.892090 -5.474977
1390.798828 -2.351145
1394.705566 -1.845017
1398.612305 -2.572337
1402.519043 -4.140390
1406.425781 -6.273044
1410.332520 -6.716951
1414.239258 -3.122615
1418.145996 -0.447624
1422.052734 1.162493
1425.959473 1.978801
1429.866211 2.197683
1433.772949 2.122366
1437.679688 2.286701
1441.586426 2.941554
1445.493164 3.779876
1449.399902 4.716898
1453.306641 5.944480
1457.213379 7.389344
1461.120117 8.747004
1465.026855 9.823573
1468.933594 10.555033
1472.840332 10.926279
1476.747070 10.927329
1480.653809 10.534348
1484.560547 9.696869
1488.467285 8.327928
1492.374023 6.371159
1496.280762 4.599392
1500.187500 4.950919
1504.094238 5.816822
1508.000977 6.078056
1511.907715 5.733674
1515.814453 4.893077
1519.721191 3.755271
1523.627930 2.786541
1527.534668 2.425380
1531.441406 2.322040
1535.348145 1.865477
1539.254883 0.580155
1543.161621 -1.958831
1547.068359 -1.141222
1550.975098 1.735914
1554.881836 3.260076
1558.788574 3.807591
1562.695312 3.508342
1566.602051 2.284513
1570.508789 0.284818
1574.415527 0.489065
1578.322266 2.193624
1582.229004 2.923000
1586.135742 2.655686
1590.042480 1.692367
1593.949219 1.505301
1597.855957 2.781885
1601.762695 3.777762
1605.669434 3.997265
1609.576172 3.450554
1613.482910 2.372723
1617.389648 1.894530
1621.296387 2.663636
1625.203125 3.419093
1629.109863 3.834366
1633.016602 4.327222
1636.923340 5.163201
1640.830078 6.028409
1644.736816 6.603722
1648.643555 6.838002
1652.550293 6.902808
1656.457031 7.122238
1660.363770 7.633720
1664.270508 8.184651
1668.177246 8.479429
1672.083984 8.352021
1675.990723 7.682472
1679.897461 6.272844
1683.804199 3.556940
1687.710938 -3.163139
1691.617676 1.585635
1695.524414 3.945518
1699.431152 4.645202
1703.337891 4.507713
1707.244629 3.819924
1711.151367 2.795851
1715.058105 1.654513
1718.964844 0.463054
1722.871582 -1.002919
1726.778320 -2.910618
1730.685059 -3.976776
1734.591797 -3.260346
1738.498535 -2.947385
1742.405273 -3.804739
1746.312012 -6.472431
1750.218750 -8.385981
1754.125488 -4.497863
1758.032227 -2.646103
1761.938965 -1.864251
1765.845703 -1.767867
1769.752441 -2.267152
1773.659180 -3.419535
1777.565918 -5.297160
1781.472656 -7.051637
1785.379395 -6.988794
1789.286133 -7.363315
1793.192871 -10.318021
1797.099609 -7.698253
1801.006348 -4.045548
1804.913086 -2.336374
1808.819824 -1.769163
1812.726562 -2.196044
1816.633301 -3.817840
1820.540039 -6.954581
1824.446777 -6.322143
1828.353516 -4.592164
1832.260254 -4.833450
1836.166992 -5.604581
1840.073730 -2.580165
1843.980469 0.061984
1847.887207 1.619990
1851.793945 2.393683
1855.700684 2.526946
1859.607422 2.108850
1863.514160 1.435726
1867.420898 1.466860
1871.327637 2.536877
1875.234375 3.653218
1879.141113 4.366643
1883.047852 4.632298
1886.954590 4.462086
1890.861328 3.843774
1894.768066 2.711220
1898.674805 0.882574
1902.581543 -2.147495
1906.488281 -5.778852
1910.395020 -2.714160
1914.301758 -0.838675
1918.208496 0.010458
1922.115234 0.265717
1926.021973 0.045921
1929.928711 -0.652818
1933.835449 -1.887042
1937.742188 -3.691835
1941.648926 -5.843077
1945.555664 -7.793717
1949.462402 -9.856037
1953.369141 -8.142394
1957.275879 -5.071583
1961.182617 -3.456986
1965.089355 -3.006276
1968.996094 -3.763960
1972.902832 -6.617118
1976.809570 -9.984890
1980.716309 -4.363740
1984.623047 -2.515506
1988.529785 -2.182986
1992.436523 -3.152132
1996.343262 -5.437390
2000.250000 -4.163451
2004.156738 -1.496607
2008.063477 -0.078744
2011.970215 0.500012
2015.876953 0.506192
2019.783691 0.179222
2023.690430 -0.168259
2027.597168 -0.340256
2031.503906 -0.541540
2035.410645 -1.189493
2039.317383 -2.795156
2043.224121 -6.317780
2047.130859 -4.982377
2051.037598 -1.763341
2054.944336 -0.153408
2058.851074 0.662716
2062.757812 1.030169
2066.664551 1.170978
2070.571289 1.258102
2074.478027 1.377691
2078.384766 1.504611
2082.291504 1.565087
2086.198242 1.509289
2090.104980 1.327605
2094.011719 1.025807
2097.918457 0.588351
2101.825195 -0.041388
2105.731934 -0.933060
2109.638672 -2.018805
2113.545410 -2.671934
2117.452148 -2.187713
2121.358887 -1.303901
2125.265625 -0.696611
2129.172363 -0.489809
2133.079102 -0.673450
2136.985840 -1.254648
2140.892578 -2.318836
2144.799316 -4.128402
2148.706055 -7.564645
2152.612793 -18.739118
2156.519531 -8.470977
2160.426270 -7.199517
2164.333008 -7.058229
2168.239746 -5.385390
2172.146484 -3.213144
2176.053223 -1.824823
2179.959961 -1.278034
2183.866699 -1.581702
2187.773438 -2.919151
2191.680176 -5.446244
2195.586914 -5.047811
2199.493652 -2.937346
2203.400391 -2.238892
2207.307129 -2.934645
2211.213867 -5.917520
2215.120605 -10.155459
2219.027344 -3.581465
2222.934082 -1.704927
2226.840820 -1.321206
2230.747559 -2.091031
2234.654297 -3.981359
2238.561035 -4.525904
2242.467773 -2.577548
2246.374512 -1.556724
2250.281250 -1.690607
2254.187988 -3.116194
2258.094727 -6.465850
2262.001465 -5.542705
2265.908203 -2.845208
2269.814941 -1.875242
2273.721680 -1.987075
2277.628418 -2.880367
2281.535156 -3.863379
2285.441895 -3.747560
2289.348633 -3.243713
2293.255371 -3.356347
2297.162109 -4.230270
2301.068848 -5.059666
2304.975586 -4.262981
2308.882324 -3.089176
2312.789062 -2.526984
2316.695801 -2.612421
2320.602539 -3.247556
2324.509277 -4.261528
2328.416016 -5.269863
2332.322754 -5.794420
2336.229492 -5.940860
2340.136230 -6.208653
2344.042969 -6.842032
2347.949707 -7.360970
2351.856445 -6.584461
2355.763184 -5.358247
2359.669922 -4.840741
2363.576660 -5.534622
2367.483398 -8.520160
2371.390137 -7.127006
2375.296875 -3.124682
2379.203613 -1.112132
2383.110352 -0.111042
2387.017090 0.200267
2390.923828 0.017548
2394.830566 -0.348457
2398.737305 -0.428235
2402.644043 -0.157977
2406.550781 -0.003143
2410.457520 -0.332847
2414.364258 -1.295932
2418.270996 -2.589437
2422.177734 -2.660044
2426.084473 -1.665732
2429.991211 -1.139727
2433.897949 -1.382612
2437.804688 -2.233000
2441.711426 -2.740947
2445.618164 -1.988151
2449.524902 -1.156771
2453.431641 -0.983489
2457.338379 -1.614624
2461.245117 -3.045303
2465.151855 -3.975322
2469.058594 -2.564743
2472.965332 -1.142291
2476.872070 -0.361188
2480.778809 -0.028596
2484.685547 0.084969
2488.592285 0.142029
2492.499023 0.153587
2496.405762 0.002028
2500.312500 -0.441615
2504.219238 -1.207015
2508.125977 -2.001201
2512.032715 -2.064424
2515.939453 -1.396104
2519.846191 -0.795797
2523.752930 -0.635357
2527.659668 -1.016322
2531.566406 -2.024088
2535.473145 -3.753608
2539.379883 -5.364138
2543.286621 -4.231040
2547.193359 -2.589156
2551.100098 -1.577850
2555.006836 -1.110171
2558.913574 -1.122098
2562.820312 -1.647047
2566.727051 -2.820601
2570.633789 -4.903374
2574.540527 -7.506603
2578.447266 -6.844312
2582.354004 -5.872965
2586.260742 -6.407629
2590.167480 -8.030849
2594.074219 -6.344764
2597.980957 -3.942520
2601.887695 -2.689131
2605.794434 -2.256913
2609.701172 -2.303626
2613.607910 -2.366461
2617.514648 -2.137729
2621.421387 -1.924011
2625.328125 -2.210688
2629.234863 -3.384832
2633.141602 -5.748901
2637.048340 -6.035933
2640.955078 -3.859160
2644.861816 -2.999522
2648.768555 -3.390933
2652.675293 -4.630538
2656.582031 -4.205751
2660.488770 -2.383639
2664.395508 -1.390696
2668.302246 -1.378428
2672.208984 -2.160454
2676.115723 -2.425907
2680.022461 -0.878745
2683.929199 0.629682
2687.835938 1.469985
2691.742676 1.727776
2695.649414 1.596676
2699.556152 1.415131
2703.462891 1.552063
2707.369629 1.951821
2711.276367 2.259285
2715.183105 2.249507
2719.089844 1.843918
2722.996582 1.017107
2726.903320 -0.243539
2730.810059 -1.889295
2734.716797 -3.352540
2738.623535 -3.206911
2742.530273 -2.124383
2746.437012 -1.321894
2750.343750 -1.032318
2754.250488 -1.257807
2758.157227 -1.928732
2762.063965 -2.767721
2765.970703 -3.222455
2769.877441 -3.236497
2773.784180 -3.420014
2777.690918 -4.180546
2781.597656 -5.512648
2785.504395 -6.398650
2789.411133 -5.907089
2793.317871 -5.478976
2797.224609 -5.745673
2801.131348 -6.376633
2805.038086 -6.411267
2808.944824 -5.902807
2812.851562 -5.853602
2816.758301 -6.816525
2820.665039 -9.456712
2824.571777 -12.022066
2828.478516 -8.649973
2832.385254 -7.365141
2836.291992 -7.384207
2840.198730 -7.592024
2844.105469 -6.605370
2848.012207 -5.273167
2851.918945 -4.453910
2855.825684 -4.181264
2859.732422 -4.301298
2863.639160 -4.641215
2867.545898 -5.130230
2871.452637 -5.836175
2875.359375 -6.538248
2879.266113 -6.107042
2883.172852 -4.718283
2887.079590 -3.590210
2890.986328 -3.020142
2894.893066 -2.965244
2898.799805 -3.290588
2902.706543 -3.741613
2906.613281 -4.022698
2910.520020 -4.137773
2914.426758 -4.382104
2918.333496 -4.992771
2922.240234 -6.076406
2926.146973 -7.768687
2930.053711 -10.875763
2933.960449 -13.193148
2937.867188 -7.565065
2941.773926 -4.818641
2945.680664 -3.206212
2949.587402 -2.302387
2953.494141 -1.951619
2957.400879 -2.082666
2961.307617 -2.656290
2965.214355 -3.632090
2969.121094 -4.917606
2973.027832 -6.289611
2976.934570 -7.398973
2980.841309 -7.979605
2984.748047 -7.931666
2988.654785 -7.411897
2992.561523 -6.830808
2996.468262 -6.495424
3000.375000 -6.546095
3004.281738 -7.059002
3008.188477 -8.029163
3012.095215 -8.934384
3016.001953 -8.614107
3019.908691 -7.767259
3023.815430 -7.533374
3027.722168 -8.368139
3031.628906 -10.822899
3035.535645 -10.648146
3039.442383 -7.409003
3043.349121 -5.760821
3047.255859 -5.139261
3051.162598 -5.225572
3055.069336 -5.666546
3058.976074 -5.773382
3062.882812 -5.251879
3066.789551 -4.725904
3070.696289 -4.641433
3074.603027 -5.120883
3078.509766 -6.199335
3082.416504 -7.920708
3086.323242 -10.435337
3090.229980 -12.466649
3094.136719 -9.485040
3098.043457 -6.944000
3101.950195 -5.409133
3105.856934 -4.622902
3109.763672 -4.460285
3113.670410 -4.842626
3117.577148 -5.649819
3121.483887 -6.610017
3125.390625 -7.411774
3129.297363 -8.147617
3133.204102 -8.806573
3137.110840 -8.183842
3141.017578 -6.610304
3144.924316 -5.394330
3148.831055 -4.730179
3152.737793 -4.470581
3156.644531 -4.404222
3160.551270 -4.376684
3164.458008 -4.413284
3168.364746 -4.638805
3172.271484 -5.039034
3176.178223 -5.266763
3180.084961 -4.981066
3183.991699 -4.508431
3187.898438 -4.296830
3191.805176 -4.437813
3195.711914 -4.669278
3199.618652 -4.555602
3203.525391 -4.153002
3207.432129 -3.937606
3211.338867 -4.210554
3215.245605 -5.046466
3219.152344 -6.134780
3223.059082 -6.415592
3226.965820 -5.883288
3230.872559 -5.662369
3234.779297 -6.178801
3238.686035 -7.564822
3242.592773 -9.876007
3246.499512 -12.542491
3250.406250 -15.653987
3254.312988 -15.865469
3258.219727 -9.822582
3262.126465 -7.259888
3266.033203 -6.091788
3269.939941 -5.929397
3273.846680 -6.707571
3277.753418 -8.165317
3281.660156 -8.123346
3285.566895 -6.608780
3289.473633 -5.784884
3293.380371 -5.919149
3297.287109 -7.150337
3301.193848 -10.321982
3305.100586 -17.351140
3309.007324 -9.490629
3312.914062 -7.396854
3316.820801 -6.378523
3320.727539 -5.762834
3324.634277 -5.439691
3328.541016 -5.543084
3332.447754 -6.307180
3336.354492 -8.168314
3340.261230 -12.690801
3344.167969 -12.388247
3348.074707 -9.167099
3351.981445 -8.577831
3355.888184 -9.774895
3359.794922 -14.768506
3363.701660 -12.395106
3367.608398 -8.575022
3371.515137 -7.116045
3375.421875 -6.632478
3379.328613 -6.712572
3383.235352 -7.075244
3387.142090 -7.425875
3391.048828 -7.502019
3394.955566 -7.260564
3398.862305 -6.948727
3402.769043 -6.909264
3406.675781 -7.442430
3410.582520 -8.792059
3414.489258 -10.139890
3418.395996 -8.655186
3422.302734 -7.005535
3426.209473 -6.320849
3430.116211 -6.492230
3434.022949 -7.232959
3437.929688 -7.455507
3441.836426 -6.493335
3445.743164 -5.602698
3449.649902 -5.384098
3453.556641 -5.960508
3457.463379 -7.501158
3461.370117 -10.307007
3465.276855 -11.854767
3469.183594 -10.300593
3473.090332 -10.174091
3476.997070 -11.680478
3480.903809 -11.908380
3484.810547 -8.943576
3488.717285 -6.893153
3492.624023 -5.588028
3496.530762 -4.748216
3500.437500 -4.297727
3504.344238 -4.274628
3508.250977 -4.770741
3512.157715 -5.866245
3516.064453 -7.185067
3519.971191 -7.026706
3523.877930 -5.881492
3527.784668 -5.269746
3531.691406 -5.445859
3535.598145 -6.464422
3539.504883 -8.343502
3543.411621 -9.755749
3547.318359 -8.798351
3551.225098 -7.958305
3555.131836 -7.790049
3559.038574 -7.893221
3562.945312 -7.936245
3566.852051 -8.048375
3570.758789 -8.407390
3574.665527 -8.434044
3578.572266 -7.426508
3582.479004 -6.269632
3586.385742 -5.660880
3590.292480 -5.758202
3594.199219 -6.666822
3598.105957 -8.669625
3602.012695 -12.631702
3605.919434 -14.646078
3609.826172 -12.522281
3613.732910 -13.061257
3617.639648 -13.228293
3621.546387 -10.726839
3625.453125 -9.188273
3629.359863 -8.712010
3633.266602 -8.794830
3637.173340 -8.640562
3641.080078 -8.010996
3644.986816 -7.573439
3648.893555 -7.651419
3652.800293 -7.809593
3656.707031 -7.085526
3660.613770 -5.900324
3664.520508 -5.125595
3668.427246 -4.993490
3672.333984 -5.498071
3676.240723 -6.384387
3680.147461 -6.761453
3684.054199 -6.288129
3687.960938 -5.987802
3691.867676 -6.483091
3695.774414 -8.231732
3699.681152 -13.157180
3703.587891 -12.840292
3707.494629 -9.257508
3711.401367 -8.668278
3715.308105 -9.816336
3719.214844 -13.421411
3723.121582 -13.256544
3727.028320 -10.317086
3730.935059 -9.622180
3734.841797 -10.038179
3738.748535 -10.195023
3742.655273 -9.303381
3746.562012 -8.762953
3750.468750 -9.403492
3754.375488 -12.306944
3758.282227 -15.729015
3762.188965 -9.916644
3766.095703 -8.252589
3770.002441 -8.282533
3773.909180 -10.201292
3777.815918 -17.727971
3781.722656 -9.578473
3785.629395 -6.787705
3789.536133 -5.497000
3793.442871 -4.909788
3797.349609 -4.711304
3801.256348 -4.765988
3805.163086 -5.099087
3809.069824 -5.835552
3812.976562 -6.957714
3816.883301 -7.519064
3820.790039 -6.642367
3824.696777 -5.746616
3828.603516 -5.567493
3832.510254 -6.248218
3836.416992 -7.813555
3840.323730 -8.898170
3844.230469 -7.621881
3848.137207 -6.578160
3852.043945 -6.437846
3855.950684 -6.984645
3859.857422 -7.526907
3863.764160 -7.198574
3867.670898 -6.565499
3871.577637 -6.287030
3875.484375 -6.278732
3879.391113 -6.093922
3883.297852 -5.598528
3887.204590 -5.184935
3891.111328 -5.162518
3895.018066 -5.585808
3898.924805 -6.272728
3902.831543 -6.811206
3906.738281 -7.061984
3910.645020 -7.458050
3914.551758 -8.278052
3918.458496 -8.818196
3922.365234 -8.048998
3926.271973 -7.145872
3930.178711 -6.953251
3934.085449 -7.650317
3937.992188 -9.309587
3941.898926 -10.803738
3945.805664 -9.725015
3949.712402 -8.644197
3953.619141 -8.243056
3957.525879 -7.984868
3961.432617 -7.495116
3965.339355 -7.046241
3969.246094 -6.973199
3973.152832 -7.233525
3977.059570 -7.333339
3980.966309 -6.944296
3984.873047 -6.614471
3988.779785 -6.963119
3992.686523 -8.543816
3996.593262 -12.283218
4000.500000 -9.730101
4004.406738 -7.004160
4008.313477 -5.964729
4012.220215 -5.971692
4016.126953 -6.799411
4020.033691 -7.915004
4023.940430 -7.872284
4027.847168 -7.050357
4031.753906 -6.669667
4035.660645 -6.868743
4039.567383 -7.349669
4043.474121 -7.694287
4047.380859 -7.949050
4051.287598 -8.533793
4055.194336 -9.178004
4059.101074 -8.398083
4063.007812 -6.953773
4066.914551 -6.075857
4070.821289 -5.885252
4074.728027 -6.188274
4078.634766 -6.478128
4082.541504 -6.252596
4086.448242 -5.883632
4090.354980 -5.978297
4094.261719 -6.893251
4098.168457 -9.041572
4102.075195 -11.905684
4105.981934 -9.816816
4109.888672 -8.246541
4113.795410 -7.833980
4117.702148 -7.785166
4121.608887 -7.357877
4125.515625 -6.716449
4129.422363 -6.450442
4133.329102 -6.814346
4137.235840 -7.762125
4141.142578 -8.607332
4145.049316 -8.407606
4148.956055 -8.048012
4152.862793 -8.420548
4156.769531 -9.663616
4160.676270 -10.545669
4164.583008 -9.531883
4168.489746 -8.799133
4172.396484 -9.125080
4176.303223 -9.937454
4180.209961 -8.877121
4184.116699 -7.047560
4188.023438 -5.949014
4191.930176 -5.582206
4195.836914 -5.783911
4199.743652 -6.340236
4203.650391 -6.993705
4207.557129 -7.725571
4211.463867 -9.031060
4215.370605 -12.128547
4219.277344 -13.399263
4223.184082 -9.209396
4227.090820 -7.499401
4230.997559 -6.915406
4234.904297 -6.830789
4238.811035 -6.581314
4242.717773 -5.943962
4246.624512 -5.403863
4250.531250 -5.355543
4254.437988 -5.960712
4258.344727 -7.249368
4262.251465 -8.639688
4266.158203 -8.597195
4270.064941 -8.045172
4273.971680 -8.173218
4277.878418 -8.852224
4281.785156 -8.880857
4285.691895 -7.952487
4289.598633 -7.351442
4293.505371 -7.574960
4297.412109 -8.772173
4301.318848 -10.739743
4305.225586 -10.786806
4309.132324 -9.439166
4313.039062 -8.935745
4316.945801 -9.082167
4320.852539 -9.117663
4324.759277 -8.707404
4328.666016 -8.535965
4332.572754 -9.210968
4336.479492 -10.962829
4340.386230 -11.125463
4344.292969 -8.882849
4348.199707 -7.622567
4352.106445 -7.382070
4356.013184 -7.934283
4359.919922 -8.731131
4363.826660 -8.617633
4367.733398 -7.929619
4371.640137 -7.739437
4375.546875 -8.408288
4379.453613 -10.126806
4383.360352 -12.431445
4387.267090 -11.974420
4391.173828 -10.969059
4395.080566 -10.816413
4398.987305 -10.472958
4402.894043 -9.447287
4406.800781 -8.715839
4410.707520 -8.875081
4414.614258 -10.402085
4418.520996 -15.779323
4422.427734 -13.310932
4426.334473 -9.709922
4430.241211 -8.569803
4434.147949 -8.500940
4438.054688 -8.858873
4441.961426 -8.810636
4445.868164 -8.308723
4449.774902 -8.062404
4453.681641 -8.321049
4457.588379 -8.669734
4461.495117 -8.279103
4465.401855 -7.453372
4469.308594 -6.951676
4473.215332 -6.942559
4477.122070 -7.211837
4481.028809 -7.313784
4484.935547 -7.122184
4488.842285 -7.070588
4492.749023 -7.555054
4496.655762 -8.713955
4500.562500 -9.956952
4504.469238 -9.694635
4508.375977 -9.011141
4512.282715 -9.185634
4516.189453 -10.477521
4520.096191 -11.884723
4524.002930 -10.517341
4527.909668 -9.263813
4531.816406 -9.233492
4535.723145 -10.563466
4539.629883 -12.886089
4543.536621 -11.095589
4547.443359 -9.064484
4551.350098 -8.247872
4555.256836 -8.169008
4559.163574 -8.330979
4563.070312 -8.333199
4566.977051 -8.369935
4570.883789 -8.991967
4574.790527 -10.711198
4578.697266 -12.269741
4582.604004 -9.889430
4586.510742 -8.192916
4590.417480 -7.654823
4594.324219 -8.004400
4598.230957 -8.864162
4602.137695 -9.143808
4606.044434 -8.507840
4609.951172 -8.135122
4613.857910 -8.558146
4617.764648 -9.848292
4621.671387 -11.115501
4625.578125 -10.470041
4629.484863 -9.671901
4633.391602 -9.699838
4637.298340 -10.081336
4641.205078 -9.663821
4645.111816 -8.771774
4649.018555 -8.458905
4652.925293 -9.162471
4656.832031 -11.385958
4660.738770 -13.543969
4664.645508 -10.425795
4668.552246 -8.866182
4672.458984 -8.638296
4676.365723 -9.325754
4680.272461 -10.046079
4684.179199 -9.479054
4688.085938 -8.697033
4691.992676 -8.712431
4695.899414 -9.821798
4699.806152 -12.093789
4703.712891 -11.975047
4707.619629 -9.991683
4711.526367 -9.197043
4715.433105 -9.376927
4719.339844 -10.067175
4723.246582 -10.444784
4727.153320 -10.402461
4731.060059 -10.914598
4734.966797 -12.826709
4738.873535 -14.123218
4742.780273 -11.067475
4746.687012 -9.454954
4750.593750 -9.156228
4754.500488 -9.925263
4758.407227 -11.136073
4762.313965 -10.571080
4766.220703 -9.301774
4770.127441 -8.893967
4774.034180 -9.477563
4777.940918 -10.684096
4781.847656 -10.521234
4785.754395 -9.150430
4789.661133 -8.370474
4793.567871 -8.303313
4797.474609 -8.567984
4801.381348 -8.566758
4805.288086 -8.280279
4809.194824 -8.322065
4813.101562 -9.158219
4817.008301 -10.901242
4820.915039 -11.142788
4824.821777 -9.271730
4828.728516 -8.244240
4832.635254 -8.227174
4836.541992 -9.061215
4840.448730 -10.115142
4844.355469 -9.886586
4848.262207 -9.107414
4852.168945 -8.970706
4856.075684 -9.571023
4859.982422 -10.255378
4863.889160 -9.907447
4867.795898 -9.250470
4871.702637 -9.227505
4875.609375 -9.975467
4879.516113 -10.861458
4883.422852 -10.508170
4887.329590 -9.801474
4891.236328 -9.887178
4895.143066 -10.953795
4899.049805 -11.792339
4902.956543 -10.409829
4906.863281 -9.192610
4910.770020 -8.982494
4914.676758 -9.744194
4918.583496 -10.924931
4922.490234 -10.553327
4926.396973 -9.449599
4930.303711 -9.167725
4934.210449 -9.940759
4938.117188 -11.384799
4942.023926 -10.880464
4945.930664 -9.300513
4949.837402 -8.587415
4953.744141 -8.758439
4957.650879 -9.475262
4961.557617 -9.822615
4965.464355 -9.398235
4969.371094 -9.186972
4973.277832 -9.724974
4977.184570 -10.634947
4981.091309 -10.133208
4984.998047 -8.819564
4988.904785 -8.164789
4992.811523 -8.366265
4996.718262 -9.298197
5000.625000 -10.087834
5004.531738 -9.538866
5008.438477 -8.873276
5012.345215 -9.026848
5016.251953 -10.245409
5020.158691 -12.256253
5024.065430 -11.807805
5027.972168 -10.328920
5031.878906 -9.905314
5035.785645 -10.225444
5039.692383 -10.270037
5043.599121 -9.505845
5047.505859 -8.928381
5051.412598 -9.136868
5055.319336 -10.247187
5059.226074 -11.263138
5063.132812 -10.118727
5067.039551 -8.916315
5070.946289 -8.662638
5074.853027 -9.367770
5078.759766 -10.700346
5082.666504 -10.875069
5086.573242 -9.863594
5090.479980 -9.491030
5094.386719 -10.026390
5098.293457 -10.746373
5102.200195 -10.015403
5106.106934 -8.862193
5110.013672 -8.422687
5113.920410 -8.792890
5117.827148 -9.661773
5121.733887 -9.904168
5125.640625 -9.227928
5129.547363 -8.859695
5133.454102 -9.260824
5137.360840 -10.140124
5141.267578 -10.052984
5145.174316 -8.973719
5149.081055 -8.333821
5152.987793 -8.438997
5156.894531 -9.042394
5160.801270 -9.279399
5164.708008 -8.724123
5168.614746 -8.308431
5172.521484 -8.616257
5176.428223 -9.774791
5180.334961 -10.960445
5184.241699 -10.146584
5188.148438 -9.077456
5192.055176 -8.876204
5195.961914 -9.454297
5199.868652 -10.051037
5203.775391 -9.553056
5207.682129 -8.802664
5211.588867 -8.690410
5215.495605 -9.328371
5219.402344 -10.222187
5223.309082 -10.096918
5227.215820 -9.424809
5231.122559 -9.417526
5235.029297 -10.504798
5238.936035 -12.562042
5242.842773 -11.849111
5246.749512 -9.983099
5250.656250 -9.297330
5254.562988 -9.564866
5258.469727 -10.150502
5262.376465 -9.856027
5266.283203 -9.032491
5270.189941 -8.715826
5274.096680 -9.149000
5278.003418 -10.018823
5281.910156 -10.098149
5285.816895 -9.308560
5289.723633 -8.948782
5293.630371 -9.488431
5297.537109 -10.954370
5301.443848 -11.737781
5305.350586 -10.369420
5309.257324 -9.469651
5313.164062 -9.578870
5317.070801 -10.451368
5320.977539 -10.897763
5324.884277 -10.072042
5328.791016 -9.456641
5332.697754 -9.700315
5336.604492 -10.645825
5340.511230 -10.834976
5344.417969 -9.660203
5348.324707 -8.866363
5352.231445 -8.944775
5356.138184 -9.791725
5360.044922 -10.427142
5363.951660 -9.605052
5367.858398 -8.704468
5371.765137 -8.552153
5375.671875 -9.161971
5379.578613 -10.043304
5383.485352 -10.000417
5387.392090 -9.379019
5391.298828 -9.303394
5395.205566 -10.031806
5399.112305 -10.917126
5403.019043 -10.321434
5406.925781 -9.288681
5410.832520 -9.006317
5414.739258 -9.586346
5418.645996 -10.536917
5422.552734 -10.269025
5426.459473 -9.234526
5430.366211 -8.803015
5434.272949 -9.212591
5438.179688 -10.249964
5442.086426 -10.754488
5445.993164 -10.114889
5449.899902 -9.769770
5453.806641 -10.318374
5457.713379 -11.355851
5461.620117 -10.818821
5465.526855 -9.413621
5469.433594 -8.756141
5473.340332 -8.992497
5477.247070 -9.901651
5481.153809 -10.383327
5485.060547 -9.614754
5488.967285 -8.965396
5492.874023 -9.068770
5496.780762 -9.806210
5500.687500 -10.235301
5504.594238 -9.573658
5508.500977 -8.964895
5512.407715 -9.100624
5516.314453 -10.011889
5520.221191 -10.832747
5524.127930 -10.141910
5528.034668 -9.299258
5531.941406 -9.288309
5535.848145 -10.219330
5539.754883 -11.440706
5543.661621 -10.832227
5547.568359 -9.692371
5551.475098 -9.398795
5555.381836 -9.940216
5559.288574 -10.587418
5563.195312 -10.064622
5567.102051 -9.208176
5571.008789 -9.010153
5574.915527 -9.577422
5578.822266 -10.320633
5582.729004 -9.894049
5586.635742 -8.969463
5590.542480 -8.663853
5594.449219 -9.201329
5598.355957 -10.386199
5602.262695 -10.798914
5606.169434 -9.863571
5610.076172 -9.311027
5613.982910 -9.633718
5617.889648 -10.578177
5621.796387 -10.749771
5625.703125 -9.763032
5629.609863 -9.167707
5633.516602 -9.423484
5637.423340 -10.402251
5641.330078 -10.979466
5645.236816 -10.190564
5649.143555 -9.563626
5653.050293 -9.834018
5656.957031 -11.043129
5660.863770 -11.966594
5664.770508 -10.828150
5668.677246 -9.866474
5672.583984 -9.894812
5676.490723 -10.762358
5680.397461 -11.294172
5684.304199 -10.340519
5688.210938 -9.520016
5692.117676 -9.569808
5696.024414 -10.428767
5699.931152 -11.016679
5703.837891 -10.041588
5707.744629 -9.081579
5711.651367 -8.927744
5715.558105 -9.558909
5719.464844 -10.378647
5723.371582 -10.083728
5727.278320 -9.289845
5731.185059 -9.093127
5735.091797 -9.657945
5738.998535 -10.451774
5742.905273 -10.147904
5746.812012 -9.295509
5750.718750 -9.048337
5754.625488 -9.658399
5758.532227 -10.828291
5762.438965 -10.881712
5766.345703 -9.806131
5770.252441 -9.301229
5774.159180 -9.681874
5778.065918 -10.604714
5781.972656 -10.602950
5785.879395 -9.577201
5789.786133 -9.011776
5793.692871 -9.272019
5797.599609 -10.184296
5801.506348 -10.668861
5805.413086 -9.949836
5809.319824 -9.380306
5813.226562 -9.604915
5817.133301 -10.504704
5821.040039 -10.858676
5824.946777 -9.902066
5828.853516 -9.175140
5832.760254 -9.284063
5836.666992 -10.215125
5840.573730 -11.156042
5844.480469 -10.566611
5848.387207 -9.731747
5852.293945 -9.710645
5856.200684 -10.548776
5860.107422 -11.381997
5864.014160 -10.658812
5867.920898 -9.748457
5871.827637 -9.686676
5875.734375 -10.567032
5879.641113 -11.690595
5883.547852 -11.031595
5887.454590 -9.916089
5891.361328 -9.658880
5895.268066 -10.290369
5899.174805 -11.103285
5903.081543 -10.537866
5906.988281 -9.540441
5910.895020 -9.261906
5914.801758 -9.824323
5918.708496 -10.746194
5922.615234 -10.517257
5926.521973 -9.546813
5930.428711 -9.165268
5934.335449 -9.610386
5938.242188 -10.519246
5942.148926 -10.482197
5946.055664 -9.523928
5949.962402 -9.040993
5953.869141 -9.393037
5957.775879 -10.428785
5961.682617 -10.946100
5965.589355 -10.107871
5969.496094 -9.482168
5973.402832 -9.691123
5977.309570 -10.584917
5981.216309 -10.965013
5985.123047 -10.072572
5989.029785 -9.406459
5992.936523 -9.584237
5996.843262 -10.565381
6000.750000 -11.305301
6004.656738 -10.456921
6008.563477 -9.624783
6012.470215 -9.653923
6016.376953 -10.517841
6020.283691 -11.264623
6024.190430 -10.459952
6028.097168 -9.552862
6032.003906 -9.465421
6035.910645 -10.219585
6039.817383 -11.116103
6043.724121 -10.619463
6047.630859 -9.720228
6051.537598 -9.564220
6055.444336 -10.267141
6059.351074 -11.187415
6063.257812 -10.680830
6067.164551 -9.673346
6071.071289 -9.400396
6074.978027 -10.010081
6078.884766 -11.064541
6082.791504 -10.905818
6086.698242 -9.881685
6090.604980 -9.478155
6094.511719 -9.928164
6098.418457 -10.802839
6102.325195 -10.647138
6106.231934 -9.678588
6110.138672 -9.253903
6114.045410 -9.683986
6117.952148 -10.739370
6121.858887 -10.978786
6125.765625 -9.964044
6129.672363 -9.348800
6133.579102 -9.582713
6137.485840 -10.464488
6141.392578 -10.807144
6145.299316 -9.950214
6149.206055 -9.322229
6153.112793 -9.503650
6157.019531 -10.416488
6160.926270 -11.023734
6164.833008 -10.234304
6168.739746 -9.489349
6172.646484 -9.552475
6176.553223 -10.386200
6180.459961 -11.040544
6184.366699 -10.274026
6188.273438 -9.441263
6192.180176 -9.403053
6196.086914 -10.211835
6199.993652 -11.211608
6203.900391 -10.754036
6207.807129 -9.819840
6211.713867 -9.634598
6215.620605 -10.307209
6219.527344 -11.206814
6223.434082 -10.757840
6227.340820 -9.805956
6231.247559 -9.573490
6235.154297 -10.226295
6239.061035 -11.276502
6242.967773 -10.982787
6246.874512 -9.914893
6250.781250 -9.530550
6254.687988 -10.033528
6258.594727 -11.039849
6262.501465 -10.995326
6266.408203 -9.999482
6270.314941 -9.559482
6274.221680 -9.998007
6278.128418 -11.011187
6282.035156 -11.058039
6285.941895 -10.000264
6289.848633 -9.439565
6293.755371 -9.746468
6297.662109 -10.693822
6301.568848 -10.962576
6305.475586 -10.002793
6309.382324 -9.361192
6313.289062 -9.551471
6317.195801 -10.458340
6321.102539 -11.028054
6325.009277 -10.255479
6328.916016 -9.556123
6332.822754 -9.660419
6336.729492 -10.516710
6340.636230 -11.118337
6344.542969 -10.316212
6348.449707 -9.521066
6352.356445 -9.533994
6356.263184 -10.371003
6360.169922 -11.230671
6364.076660 -10.586456
6367.983398 -9.670873
6371.890137 -9.534327
6375.796875 -10.235601
6379.703613 -11.110078
6383.610352 -10.628514
6387.517090 -9.690533
6391.423828 -9.456144
6395.330566 -10.048887
6399.237305 -10.942184
6403.144043 -10.660197
6407.050781 -9.738632
6410.957520 -9.439643
6414.864258 -9.990011
6418.770996 -11.009383
6422.677734 -10.930977
6426.584473 -9.924730
6430.491211 -9.483966
6434.397949 -9.914286
6438.304688 -10.939509
6442.211426 -11.103429
6446.118164 -10.120826
6450.024902 -9.583350
6453.931641 -9.915201
6457.838379 -10.901688
6461.745117 -11.172593
6465.651855 -10.187595
6469.558594 -9.561561
6473.465332 -9.804136
6477.372070 -10.792343
6481.278809 -11.321635
6485.185547 -10.396473
6489.092285 -9.653416
6492.999023 -9.759018
6496.905762 -10.611045
6500.812500 -11.152962
6504.719238 -10.325644
6508.625977 -9.555101
6512.532715 -9.587273
6516.439453 -10.397875
6520.346191 -11.111686
6524.252930 -10.415082
6528.159668 -9.564832
6532.066406 -9.484383
6535.973145 -10.230845
6539.879883 -11.145380
6543.786621 -10.675304
6547.693359 -9.744250
6551.600098 -9.528018
6555.506836 -10.155258
6559.413574 -11.105779
6563.320312 -10.839948
6567.227051 -9.908049
6571.133789 -9.620011
6575.040527 -10.191962
6578.947266 -11.179512
6582.854004 -10.972133
6586.760742 -9.950208
6590.667480 -9.547780
6594.574219 -10.019564
6598.480957 -11.034060
6602.387695 -11.059933
6606.294434 -10.035804
6610.201172 -9.518224
6614.107910 -9.862447
6618.014648 -10.828877
6621.921387 -11.077703
6625.828125 -10.135580
6629.734863 -9.545097
6633.641602 -9.798851
6637.548340 -10.749665
6641.455078 -11.196487
6645.361816 -10.303610
6649.268555 -9.619126
6653.175293 -9.771949
6657.082031 -10.677679
6660.988770 -11.266378
6664.895508 -10.426140
6668.802246 -9.648112
6672.708984 -9.690583
6676.615723 -10.527198
6680.522461 -11.272319
6684.429199 -10.579035
6688.335938 -9.741885
6692.242676 -9.694948
6696.149414 -10.479509
6700.056152 -11.323154
6703.962891 -10.688281
6707.869629 -9.741545
6711.776367 -9.556898
6715.683105 -10.210337
6719.589844 -11.117847
6723.496582 -10.756841
6727.403320 -9.823714
6731.310059 -9.550871
6735.216797 -10.108204
6739.123535 -11.018434
6743.030273 -10.795141
6746.937012 -9.849523
6750.843750 -9.497594
6754.750488 -9.993519
6758.657227 -11.006919
6762.563965 -11.037455
6766.470703 -10.051659
6770.377441 -9.572801
6774.284180 -9.962581
6778.190918 -10.988153
6782.097656 -11.231550
6786.004395 -10.237909
6789.911133 -9.638478
6793.817871 -9.903413
6797.724609 -10.859962
6801.631348 -11.263340
6805.538086 -10.351762
6809.444824 -9.689688
6813.351562 -9.871127
6817.258301 -10.781421
6821.165039 -11.273752
6825.071777 -10.377389
6828.978516 -9.623589
6832.885254 -9.696677
6836.791992 -10.549198
6840.698730 -11.258582
6844.605469 -10.536349
6848.512207 -9.714131
6852.418945 -9.681735
6856.325684 -10.466608
6860.232422 -11.298348
6864.139160 -10.694356
6868.045898 -9.788993
6871.952637 -9.638498
6875.859375 -10.324561
6879.766113 -11.233227
6883.672852 -10.820919
6887.579590 -9.885045
6891.486328 -9.641072
6895.393066 -10.247885
6899.299805 -11.212853
6903.206543 -10.955283
6907.113281 -9.972325
6911.020020 -9.623590
6914.926758 -10.134386
6918.833496 -11.118813
6922.740234 -11.042384
6926.646973 -10.046476
6930.553711 -9.601709
6934.460449 -10.022530
6938.367188 -11.033311
6942.273926 -11.171928
6946.180664 -10.162474
6950.087402 -9.593060
6953.994141 -9.879138
6957.900879 -10.826897
6961.807617 -11.193487
6965.714355 -10.303618
6969.621094 -9.677769
6973.527832 -9.887835
6977.434570 -10.821188
6981.341309 -11.325325
6985.248047 -10.440402
6989.154785 -9.708932
6993.061523 -9.811492
6996.968262 -10.689283
7000.875000 -11.351303
7004.781738 -10.563887
7008.688477 -9.751469
7012.595215 -9.750450
7016.501953 -10.567758
7020.408691 -11.380148
7024.315430 -10.717376
7028.222168 -9.814641
7032.128906 -9.684490
7036.035645 -10.378422
7039.942383 -11.229467
7043.849121 -10.758225
7047.755859 -9.850904
7051.662598 -9.645298
7055.569336 -10.278561
7059.476074 -11.220800
7063.382812 -10.905155
7067.289551 -9.933233
7071.196289 -9.611760
7075.103027 -10.143550
7079.009766 -11.125955
7082.916504 -11.028930
7086.823242 -10.048349
7090.729980 -9.628066
7094.636719 -10.068934
7098.543457 -11.075597
7102.450195 -11.173743
7106.356934 -10.173415
7110.263672 -9.636139
7114.170410 -9.956517
7118.077148 -10.922647
7121.983887 -11.232697
7125.890625 -10.307278
7129.797363 -9.696881
7133.704102 -9.932312
7137.610840 -10.880757
7141.517578 -11.346849
7145.424316 -10.439153
7149.331055 -9.724670
7153.237793 -9.848232
7157.144531 -10.731414
7161.051270 -11.346657
7164.958008 -10.540447
7168.864746 -9.754900
7172.771484 -9.783428
7176.678223 -10.622246
7180.584961 -11.414069
7184.491699 -10.722690
7188.398438 -9.837017
7192.305176 -9.735090
7196.211914 -10.458710
7200.118652 -11.311726
7204.025391 -10.804832
7207.932129 -9.900083
7211.838867 -9.717110
7215.745605 -10.376223
7219.652344 -11.308272
7223.559082 -10.934042
7227.465820 -9.962901
7231.372559 -9.668280
7235.279297 -10.228653
7239.186035 -11.203012
7243.092773 -11.035121
7246.999512 -10.048861
7250.906250 -9.655546
7254.812988 -10.124114
7258.719727 -11.128567
7262.626465 -11.165399
7266.533203 -10.161270
7270.439941 -9.651826
7274.346680 -9.997607
7278.253418 -10.957256
7282.160156 -11.197601
7286.066895 -10.265777
7289.973633 -9.689046
7293.880371 -9.957377
7297.787109 -10.917858
7301.693848 -11.329790
7305.600586 -10.399192
7309.507324 -9.706132
7313.414062 -9.852428
7317.320801 -10.742582
7321.227539 -11.325264
7325.134277 -10.514384
7329.041016 -9.755705
7332.947754 -9.809569
7336.854492 -10.657503
7340.761230 -11.402058
7344.667969 -10.681800
7348.574707 -9.823440
7352.481445 -9.753471
7356.388184 -10.503880
7360.294922 -11.351284
7364.201660 -10.815212
7368.108398 -9.920854
7372.015137 -9.762742
7375.921875 -10.447883
7379.828613 -11.373272
7383.735352 -10.950573
7387.642090 -9.980836
7391.548828 -9.708344
7395.455566 -10.290506
7399.362305 -11.253902
7403.269043 -11.034793
7407.175781 -10.054192
7411.082520 -9.688642
7414.989258 -10.183615
7418.895996 -11.181115
7422.802734 -11.151755
7426.709473 -10.144581
7430.616211 -9.664446
7434.522949 -10.041464
7438.429688 -11.015112
7442.336426 -11.213192
7446.243164 -10.266759
7450.149902 -9.709884
7454.056641 -10.001850
7457.963379 -10.965762
7461.870117 -11.321498
7465.776855 -10.377388
7469.683594 -9.712597
7473.590332 -9.890887
7477.497070 -10.802763
7481.403809 -11.352215
7485.310547 -10.512132
7489.217285 -9.770046
7493.124023 -9.848660
7497.030762 -10.708464
7500.937500 -11.403457
7504.844238 -10.647863
7508.750977 -9.814781
7512.657715 -9.777155
7516.564453 -10.549652
7520.471191 -11.362500
7524.377930 -10.775427
7528.284668 -9.895036
7532.191406 -9.763114
7536.098145 -10.465187
7540.004883 -11.363384
7543.911621 -10.902581
7547.818359 -9.952240
7551.725098 -9.707481
7555.631836 -10.310727
7559.538574 -11.266994
7563.445312 -11.019382
7567.352051 -10.053350
7571.258789 -9.715260
7575.165527 -10.237174
7579.072266 -11.239252
7582.979004 -11.167344
7586.885742 -10.160034
7590.792480 -9.707611
7594.699219 -10.119886
7598.605957 -11.115185
7602.512695 -11.258302
7606.419434 -10.279744
7610.326172 -9.737031
7614.232910 -10.052148
7618.139648 -11.019679
7622.046387 -11.314886
7625.953125 -10.353356
7629.859863 -9.714088
7633.766602 -9.920357
7637.673340 -10.841591
7641.580078 -11.338014
7645.486816 -10.474989
7649.393555 -9.758321
7653.300293 -9.865685
7657.207031 -10.739254
7661.113770 -11.390594
7665.020508 -10.607394
7668.927246 -9.798875
7672.833984 -9.791530
7676.740723 -10.585657
7680.647461 -11.372760
7684.554199 -10.748502
7688.460938 -9.883513
7692.367676 -9.778247
7696.274414 -10.501868
7700.181152 -11.381545
7704.087891 -10.881225
7707.994629 -9.944745
7711.901367 -9.728145
7715.808105 -10.358275
7719.714844 -11.308969
7723.621582 -11.011733
7727.528320 -10.046806
7731.435059 -9.731351
7735.341797 -10.273162
7739.248535 -11.257233
7743.155273 -11.124222
7747.062012 -10.124479
7750.968750 -9.702493
7754.875488 -10.141908
7758.782227 -11.136671
7762.688965 -11.224929
7766.595703 -10.240627
7770.502441 -9.721047
7774.409180 -10.058104
7778.315918 -11.030381
7782.222656 -11.297125
7786.129395 -10.340481
7790.036133 -9.727868
7793.942871 -9.962964
7797.849609 -10.905168
7801.756348 -11.373516
7805.663086 -10.487280
7809.569824 -9.787028
7813.476562 -9.920729
7817.383301 -10.812412
7821.290039 -11.420575
7825.196777 -10.598493
7829.103516 -9.808771
7833.010254 -9.832511
7836.916992 -10.651404
7840.823730 -11.402081
7844.730469 -10.721422
7848.637207 -9.866416
7852.543945 -9.786155
7856.450684 -10.526962
7860.357422 -11.378194
7864.264160 -10.841942
7868.170898 -9.926694
7872.077637 -9.740989
7875.984375 -10.394958
7879.891113 -11.323406
7883.797852 -10.967927
7887.704590 -10.011933
7891.611328 -9.724071
7895.518066 -10.288825
7899.424805 -11.264431
7903.331543 -11.091503
7907.238281 -10.104134
7911.145020 -9.711895
7915.051758 -10.179269
7918.958496 -11.173852
7922.865234 -11.203425
7926.771973 -10.212644
7930.678711 -9.719241
7934.585449 -10.084958
7938.492188 -11.068322
7942.398926 -11.291539
7946.305664 -10.323560
7950.212402 -9.734251
7954.119141 -9.996772
7958.025879 -10.948351
7961.932617 -11.358216
7965.839355 -10.445167
7969.746094 -9.767157
7973.652832 -9.927613
7977.559570 -10.831631
7981.466309 -11.399588
7985.373047 -10.558268
7989.279785 -9.793108
7993.186523 -9.846104
7997.093262 -10.684731
8001.000000 -11.402520


==> tikz/data/pinn_frequency_reconstruction/ex1/S_tesm.txt <==
0.000000 -6.957479
3.906738 -1.367911
7.813477 0.570656
11.720215 0.398541
15.626953 -2.286513
19.533691 -2.756091
23.440430 1.674336
27.347168 3.521476
31.253906 4.073249
35.160645 3.541486
39.067383 1.634114
42.974121 -1.515159
46.880859 1.261934
50.787598 3.290427
54.694336 3.863028
58.601074 3.348357
62.507812 1.822213
66.414551 0.249075
70.321289 0.868217
74.228027 1.313715
78.134766 0.031789
82.041504 -4.287350
85.948242 0.126249
89.854980 2.670931
93.761719 3.203430
97.668457 1.755193
101.575195 -9.291451
105.481934 2.607578
109.388672 5.689327
113.295410 6.961553
117.202148 7.102597
121.108887 6.036410
125.015625 2.599788
128.922363 -0.389003
132.829102 5.252628
136.735840 6.769241
140.642578 6.623087
144.549316 4.509214
148.456055 -9.946828
152.362793 5.072172
156.269531 7.368535
160.176270 7.668171
164.083008 5.934577
167.989746 -2.568765
171.896484 7.121699
175.803223 9.779444
179.709961 10.542204
183.616699 9.544990
187.523438 2.343833
191.430176 10.194913
195.336914 14.131105
199.243652 16.257192
203.150391 17.528131
207.057129 18.209073
210.963867 18.394595
214.870605 18.101044
218.777344 17.278982
222.684082 15.773581
226.590820 13.134496
230.497559 7.244878
234.404297 8.787726
238.311035 11.331566
242.217773 11.528199
246.124512 10.250242
250.031250 7.292453
253.937988 6.800635
257.844727 9.022807
261.751465 9.503693
265.658203 8.343992
269.564941 4.160931
273.471680 4.686337
277.378418 8.472602
281.285156 9.563224
285.191895 9.216381
289.098633 7.218659
293.005371 -0.635935
296.912109 5.489748
300.818848 8.168124
304.725586 8.704266
308.632324 7.833230
312.539062 5.333939
316.445801 4.461194
320.352539 7.137199
324.259277 8.245062
328.166016 8.065162
332.072754 6.572907
335.979492 2.644366
339.886230 -1.197471
343.792969 3.875790
347.699707 4.852288
351.606445 5.236069
355.513184 6.239005
359.419922 7.063888
363.326660 6.801555
367.233398 4.459787
371.140137 4.323599
375.046875 8.809337
378.953613 11.027055
382.860352 12.061231
386.767090 12.170956
390.673828 11.199549
394.580566 7.961475
398.487305 5.682339
402.394043 11.695362
406.300781 14.096080
410.207520 15.421262
414.114258 16.145208
418.020996 16.443069
421.927734 16.392984
425.834473 16.024720
429.741211 15.333796
433.647949 14.285206
437.554688 12.816533
441.461426 10.861518
445.368164 8.481284
449.274902 6.131399
453.181641 3.719775
457.088379 1.179991
460.995117 5.267678
464.901855 7.606876
468.808594 8.438122
472.715332 8.004177
476.622070 5.713040
480.528809 -2.849821
484.435547 6.461459
488.342285 8.803070
492.249023 9.435650
496.155762 8.802882
500.062500 6.397040
503.969238 -2.123196
507.875977 6.073495
511.782715 8.118937
515.689453 8.260232
519.596191 7.251781
523.502930 7.526855
527.409668 9.652544
531.316406 11.054474
535.223145 11.507520
539.129883 11.032351
543.036621 9.447227
546.943359 6.957950
550.850098 8.123143
554.756836 9.881729
558.663574 10.267417
562.570312 9.325281
566.477051 6.852123
570.383789 7.058109
574.290527 9.476708
578.197266 10.268894
582.104004 9.453389
586.010742 5.612724
589.917480 6.708610
593.824219 10.801643
597.730957 12.251184
601.637695 12.203819
605.544434 10.137523
609.451172 5.579455
613.357910 12.882550
617.264648 15.753044
621.171387 17.326181
625.078125 18.166491
628.984863 18.457594
632.891602 18.261819
636.798340 17.577097
640.705078 16.350850
644.611816 14.523776
648.518555 12.514158
652.425293 12.171888
656.332031 12.839530
660.238770 12.975476
664.145508 12.394227
668.052246 11.147293
671.958984 9.519967
675.865723 8.541442
679.772461 8.497136
683.679199 8.170712
687.585938 6.875661
691.492676 3.771652
695.399414 -6.936730
699.306152 3.217313
703.212891 4.843966
707.119629 4.836138
711.026367 3.874280
714.933105 2.617305
718.839844 2.191700
722.746582 2.218995
726.653320 1.869769
730.560059 1.761629
734.466797 2.688184
738.373535 3.568612
742.280273 3.592238
746.187012 2.203293
750.093750 -3.796612
754.000488 0.812385
757.907227 4.416586
761.813965 5.767992
765.720703 5.834360
769.627441 4.606526
773.534180 3.483641
777.440918 6.291044
781.347656 8.507075
785.254395 9.631423
789.161133 9.893725
793.067871 9.405530
796.974609 8.696132
800.881348 9.391633
804.788086 10.895981
808.694824 11.834393
812.601562 11.937010
816.508301 11.228459
820.415039 11.208482
824.321777 13.587172
828.228516 15.855303
832.135254 17.450632
836.041992 18.507498
839.948730 19.134679
843.855469 19.393740
847.762207 19.316663
851.668945 18.917328
855.575684 18.199921
859.482422 17.171183
863.389160 15.869479
867.295898 14.426270
871.202637 13.096439
875.109375 12.018146
879.016113 10.926604
882.922852 9.362852
886.829590 6.745607
890.736328 1.886595
894.643066 3.326739
898.549805 5.463270
902.456543 5.959618
906.363281 5.655661
910.270020 4.922679
914.176758 4.010972
918.083496 3.161669
921.990234 2.744397
925.896973 2.901848
929.803711 3.216258
933.710449 3.431686
937.617188 3.691539
941.523926 4.049662
945.430664 4.140161
949.337402 3.420641
953.244141 1.216291
957.150879 1.492122
961.057617 4.960343
964.964355 6.857418
968.871094 7.683011
972.777832 7.633603
976.684570 6.617379
980.591309 4.059686
984.498047 -0.743438
988.404785 3.578546
992.311523 5.320210
996.218262 5.440373
1000.125000 5.045331
1004.031738 6.080318
1007.938477 7.780730
1011.845215 8.825632
1015.751953 9.048338
1019.658691 8.429977
1023.565430 7.348076
1027.472168 8.128280
1031.378906 10.193561
1035.285645 11.696663
1039.192383 12.563137
1043.099121 12.912728
1047.005859 12.821364
1050.912598 12.327576
1054.819336 11.446198
1058.726074 10.176722
1062.632812 8.509666
1066.539551 6.449344
1070.446289 4.201264
1074.353027 2.877089
1078.259766 3.124382
1082.166504 3.490536
1086.073242 3.301414
1089.979980 2.450452
1093.886719 1.058038
1097.793457 -0.189735
1101.700195 -0.836204
1105.606934 -2.267591
1109.513672 -6.192412
1113.420410 -1.835164
1117.327148 0.859191
1121.233887 1.757447
1125.140625 1.335355
1129.047363 -0.483496
1132.954102 -1.252621
1136.860840 1.187201
1140.767578 2.426112
1144.674316 2.280280
1148.581055 0.587962
1152.487793 -0.493845
1156.394531 2.656418
1160.301270 4.562956
1164.208008 5.303310
1168.114746 5.099525
1172.021484 3.849863
1175.928223 0.813670
1179.834961 -9.577793
1183.741699 -0.063214
1187.648438 1.112724
1191.555176 -0.337070
1195.461914 -7.941230
1199.368652 -0.023180
1203.275391 2.304776
1207.182129 2.342624
1211.088867 -0.701382
1214.995605 -0.492806
1218.902344 4.775488
1222.809082 6.979079
1226.715820 7.911381
1230.622559 7.808094
1234.529297 6.310942
1238.436035 1.103032
1242.342773 5.945569
1246.249512 9.469784
1250.156250 11.278401
1254.062988 12.252712
1257.969727 12.646223
1261.876465 12.545420
1265.783203 11.957088
1269.689941 10.818260
1273.596680 8.964985
1277.503418 6.170386
1281.410156 4.451093
1285.316895 5.982476
1289.223633 6.835630
1293.130371 6.789263
1297.037109 6.041885
1300.943848 4.693573
1304.850586 2.908976
1308.757324 1.425132
1312.664062 1.319002
1316.570801 1.861526
1320.477539 2.165522
1324.384277 1.932613
1328.291016 0.892582
1332.197754 -1.611522
1336.104492 -5.898823
1340.011230 -1.540770
1343.917969 0.432072
1347.824707 0.920268
1351.731445 0.442230
1355.638184 -0.691698
1359.544922 -1.733947
1363.451660 -2.246814
1367.358398 -3.686478
1371.265137 -12.396474
1375.171875 -2.831903
1379.078613 0.456420
1382.985352 1.928746
1386.892090 2.386559
1390.798828 2.012105
1394.705566 0.798515
1398.612305 -1.211897
1402.519043 -2.565069
1406.425781 -1.810188
1410.332520 -0.999111
1414.239258 -0.268128
1418.145996 0.530245
1422.052734 0.993647
1425.959473 0.769610
1429.866211 -0.095718
1433.772949 -0.139025
1437.679688 1.272331
1441.586426 2.199596
1445.493164 2.204537
1449.399902 2.483322
1453.306641 4.814000
1457.213379 7.218567
1461.120117 8.949504
1465.026855 10.098963
1468.933594 10.779427
1472.840332 11.065274
1476.747070 11.007066
1480.653809 10.643506
1484.560547 10.004799
1488.467285 9.101652
1492.374023 7.895697
1496.280762 6.278277
1500.187500 4.324236
1504.094238 3.771708
1508.000977 5.046394
1511.907715 5.934700
1515.814453 6.019028
1519.721191 5.213787
1523.627930 3.148901
1527.534668 -1.354852
1531.441406 0.703665
1535.348145 3.063604
1539.254883 3.500820
1543.161621 2.567215
1547.068359 0.294462
1550.975098 0.169537
1554.881836 2.239021
1558.788574 2.955009
1562.695312 2.239656
1566.602051 -0.795330
1570.508789 -4.891819
1574.415527 1.506321
1578.322266 3.332685
1582.229004 3.705418
1586.135742 3.038285
1590.042480 1.659919
1593.949219 1.431969
1597.855957 2.736269
1601.762695 3.552561
1605.669434 3.594685
1609.576172 3.108649
1613.482910 2.732394
1617.389648 2.978107
1621.296387 3.264419
1625.203125 2.961259
1629.109863 1.937922
1633.016602 1.450046
1636.923340 2.984991
1640.830078 4.465707
1644.736816 5.255073
1648.643555 5.521120
1652.550293 5.619937
1656.457031 6.002782
1660.363770 6.721698
1664.270508 7.407945
1668.177246 7.790505
1672.083984 7.762332
1675.990723 7.260529
1679.897461 6.179474
1683.804199 4.244864
1687.710938 0.408323
1691.617676 -4.897220
1695.524414 1.341638
1699.431152 2.961149
1703.337891 3.322038
1707.244629 2.873063
1711.151367 1.631241
1715.058105 -0.744647
1718.964844 -5.442913
1722.871582 -3.865355
1726.778320 -1.389043
1730.685059 -0.644540
1734.591797 -0.798687
1738.498535 -1.415988
1742.405273 -1.815848
1746.312012 -1.487522
1750.218750 -0.920876
1754.125488 -0.606947
1758.032227 -0.662584
1761.938965 -1.082221
1765.845703 -1.838034
1769.752441 -2.819264
1773.659180 -3.596335
1777.565918 -3.638701
1781.472656 -3.358931
1785.379395 -3.480930
1789.286133 -4.443951
1793.192871 -6.896939
1797.099609 -12.349055
1801.006348 -8.035222
1804.913086 -6.307752
1808.819824 -6.245393
1812.726562 -5.675058
1816.633301 -3.590454
1820.540039 -1.886883
1824.446777 -1.003710
1828.353516 -0.913929
1832.260254 -1.647955
1836.166992 -3.181780
1840.073730 -3.915812
1843.980469 -2.456856
1847.887207 -1.397614
1851.793945 -1.336851
1855.700684 -2.356908
1859.607422 -3.968149
1863.514160 -2.533657
1867.420898 -0.373106
1871.327637 0.814187
1875.234375 1.183372
1879.141113 0.823629
1883.047852 -0.269686
1886.954590 -1.804915
1890.861328 -1.918279
1894.768066 -0.693971
1898.674805 0.026086
1902.581543 -0.037678
1906.488281 -0.831607
1910.395020 -1.901698
1914.301758 -1.726931
1918.208496 -0.574049
1922.115234 0.234030
1926.021973 0.520679
1929.928711 0.476345
1933.835449 0.389510
1937.742188 0.413269
1941.648926 0.369664
1945.555664 -0.045562
1949.462402 -1.045998
1953.369141 -2.446108
1957.275879 -2.669678
1961.182617 -1.682734
1965.089355 -1.262818
1968.996094 -1.959850
1972.902832 -4.465036
1976.809570 -6.778930
1980.716309 -2.542806
1984.623047 -0.712486
1988.529785 -0.234907
1992.436523 -0.821760
1996.343262 -2.475369
2000.250000 -3.566744
2004.156738 -1.733025
2008.063477 -0.358541
2011.970215 0.032072
2015.876953 -0.440960
2019.783691 -1.754150
2023.690430 -3.642293
2027.597168 -4.366354
2031.503906 -3.818914
2035.410645 -3.642128
2039.317383 -3.300596
2043.224121 -2.065689
2047.130859 -0.805265
2051.037598 -0.097737
2054.944336 -0.019438
2058.851074 -0.557683
2062.757812 -1.675359
2066.664551 -3.136927
2070.571289 -4.115039
2074.478027 -4.082304
2078.384766 -3.712909
2082.291504 -3.408448
2086.198242 -3.428536
2090.104980 -4.244050
2094.011719 -6.190934
2097.918457 -4.413634
2101.825195 -1.263140
2105.731934 0.628301
2109.638672 1.672162
2113.545410 2.107464
2117.452148 2.097316
2121.358887 1.849378
2125.265625 1.641278
2129.172363 1.587324
2133.079102 1.446474
2136.985840 0.837268
2140.892578 -0.714200
2144.799316 -4.672810
2148.706055 -6.475429
2152.612793 -1.512295
2156.519531 0.071047
2160.426270 0.429548
2164.333008 -0.066685
2168.239746 -1.320897
2172.146484 -3.159101
2176.053223 -4.773295
2179.959961 -5.681219
2183.866699 -6.796005
2187.773438 -5.917515
2191.680176 -3.626976
2195.586914 -2.338415
2199.493652 -2.096752
2203.400391 -2.856010
2207.307129 -4.402531
2211.213867 -4.587431
2215.120605 -3.278995
2219.027344 -2.889888
2222.934082 -4.063816
2226.840820 -7.513672
2230.747559 -3.956897
2234.654297 -1.017520
2238.561035 0.325771
2242.467773 0.668461
2246.374512 0.100980
2250.281250 -1.667208
2254.187988 -6.457321
2258.094727 -6.441380
2262.001465 -2.485643
2265.908203 -1.492258
2269.814941 -1.938564
2273.721680 -3.977296
2277.628418 -7.265615
2281.535156 -3.699508
2285.441895 -1.561584
2289.348633 -0.740217
2293.255371 -0.711724
2297.162109 -1.142794
2301.068848 -1.456280
2304.975586 -1.053217
2308.882324 -0.240595
2312.789062 0.472286
2316.695801 0.955013
2320.602539 1.245609
2324.509277 1.405596
2328.416016 1.472707
2332.322754 1.450828
2336.229492 1.317629
2340.136230 1.036094
2344.042969 0.561677
2347.949707 -0.154785
2351.856445 -1.164058
2355.763184 -2.506135
2359.669922 -4.156954
2363.576660 -5.849027
2367.483398 -6.887818
2371.390137 -6.864205
2375.296875 -6.116066
2379.203613 -5.060576
2383.110352 -4.023367
2387.017090 -3.165045
2390.923828 -2.525514
2394.830566 -2.108322
2398.737305 -1.917087
2402.644043 -1.951026
2406.550781 -2.179696
2410.457520 -2.518888
2414.364258 -2.859612
2418.270996 -3.191610
2422.177734 -3.684563
2426.084473 -4.598689
2429.991211 -6.040079
2433.897949 -6.723317
2437.804688 -5.327098
2441.711426 -4.043879
2445.618164 -3.513538
2449.524902 -3.710568
2453.431641 -4.619087
2457.338379 -6.158704
2461.245117 -7.517825
2465.151855 -7.564027
2469.058594 -7.600568
2472.965332 -8.458702
2476.872070 -8.247485
2480.778809 -5.868173
2484.685547 -3.922692
2488.592285 -2.641442
2492.499023 -1.809217
2496.405762 -1.276337
2500.312500 -0.978076
2504.219238 -0.927330
2508.125977 -1.196127
2512.032715 -1.906086
2515.939453 -3.258565
2519.846191 -5.596725
2523.752930 -7.857273
2527.659668 -5.911458
2531.566406 -4.394720
2535.473145 -3.912462
2539.379883 -4.165073
2543.286621 -4.882609
2547.193359 -5.528110
2551.100098 -5.509803
2555.006836 -5.069279
2558.913574 -4.593524
2562.820312 -4.092366
2566.727051 -3.609788
2570.633789 -3.400943
2574.540527 -3.811245
2578.447266 -5.336275
2582.354004 -7.579944
2586.260742 -4.354620
2590.167480 -1.686002
2594.074219 -0.206993
2597.980957 0.483511
2601.887695 0.519271
2605.794434 -0.109765
2609.701172 -1.553759
2613.607910 -4.132553
2617.514648 -6.197774
2621.421387 -4.433600
2625.328125 -3.624875
2629.234863 -4.176294
2633.141602 -5.857860
2637.048340 -6.206297
2640.955078 -4.616920
2644.861816 -4.075473
2648.768555 -4.879390
2652.675293 -5.180611
2656.582031 -2.522758
2660.488770 -0.437662
2664.395508 0.664262
2668.302246 0.933244
2672.208984 0.324722
2676.115723 -1.614104
2680.022461 -8.378701
2683.929199 -3.452258
2687.835938 -0.131659
2691.742676 1.161218
2695.649414 1.448831
2699.556152 0.908174
2703.462891 -0.553562
2707.369629 -2.674334
2711.276367 -1.677997
2715.183105 0.537275
2719.089844 1.925366
2722.996582 2.714235
2726.903320 3.093864
2730.810059 3.156527
2734.716797 2.937883
2738.623535 2.447713
2742.530273 1.709639
2746.437012 0.833298
2750.343750 0.083541
2754.250488 -0.315622
2758.157227 -0.546480
2762.063965 -0.973314
2765.970703 -1.807957
2769.877441 -3.042724
2773.784180 -4.302395
2777.690918 -5.120546
2781.597656 -6.050184
2785.504395 -7.763573
2789.411133 -6.769728
2793.317871 -4.144022
2797.224609 -2.701340
2801.131348 -2.301708
2805.038086 -2.937458
2808.944824 -4.964058
2812.851562 -6.825120
2816.758301 -3.719708
2820.665039 -1.834287
2824.571777 -1.152754
2828.478516 -1.421237
2832.385254 -2.708717
2836.291992 -5.135484
2840.198730 -5.245243
2844.105469 -3.178000
2848.012207 -2.329980
2851.918945 -2.650842
2855.825684 -4.194616
2859.732422 -5.916870
2863.639160 -3.882499
2867.545898 -2.095203
2871.452637 -1.402943
2875.359375 -1.617641
2879.266113 -2.778509
2883.172852 -5.282944
2887.079590 -8.941652
2890.986328 -6.545315
2894.893066 -5.192023
2898.799805 -5.509183
2902.706543 -7.510554
2906.613281 -9.734504
2910.520020 -6.413215
2914.426758 -4.342379
2918.333496 -3.261421
2922.240234 -2.686260
2926.146973 -2.433744
2930.053711 -2.518536
2933.960449 -3.094930
2937.867188 -4.472900
2941.773926 -7.521865
2945.680664 -17.913386
2949.587402 -7.952662
2953.494141 -6.498985
2957.400879 -7.390168
2961.307617 -12.476987
2965.214355 -7.638660
2969.121094 -4.251598
2973.027832 -2.780327
2976.934570 -2.346891
2980.841309 -2.762835
2984.748047 -4.053287
2988.654785 -6.067004
2992.561523 -6.570975
2996.468262 -5.456441
3000.375000 -5.179919
3004.281738 -6.183264
3008.188477 -9.363880
3012.095215 -14.775148
3016.001953 -8.078876
3019.908691 -6.352080
3023.815430 -5.730441
3027.722168 -5.240715
3031.628906 -4.575330
3035.535645 -4.115677
3039.442383 -4.289787
3043.349121 -5.523739
3047.255859 -9.141162
3051.162598 -9.989561
3055.069336 -5.445814
3058.976074 -3.731497
3062.882812 -3.175689
3066.789551 -3.408915
3070.696289 -4.289516
3074.603027 -5.634496
3078.509766 -7.033057
3082.416504 -8.422875
3086.323242 -11.516792
3090.229980 -13.055867
3094.136719 -7.172394
3098.043457 -4.764801
3101.950195 -3.558779
3105.856934 -3.121335
3109.763672 -3.339708
3113.670410 -4.277783
3117.577148 -6.291936
3121.483887 -10.196139
3125.390625 -7.872635
3129.297363 -5.058907
3133.204102 -3.736263
3137.110840 -3.285028
3141.017578 -3.558811
3144.924316 -4.641846
3148.831055 -6.964394
3152.737793 -12.120674
3156.644531 -9.658816
3160.551270 -7.287913
3164.458008 -6.813568
3168.364746 -7.461129
3172.271484 -9.000769
3176.178223 -10.950059
3180.084961 -11.493174
3183.991699 -9.479047
3187.898438 -7.054881
3191.805176 -5.301979
3195.711914 -4.331110
3199.618652 -4.149391
3203.525391 -4.876856
3207.432129 -6.924008
3211.338867 -9.731928
3215.245605 -6.869782
3219.152344 -5.011843
3223.059082 -4.571473
3226.965820 -5.326362
3230.872559 -7.688275
3234.779297 -12.766527
3238.686035 -9.014707
3242.592773 -7.639243
3246.499512 -8.899556
3250.406250 -12.193913
3254.312988 -6.710823
3258.219727 -4.093013
3262.126465 -2.949410
3266.033203 -2.789996
3269.939941 -3.561960
3273.846680 -5.470226
3277.753418 -7.989532
3281.660156 -6.618771
3285.566895 -5.241141
3289.473633 -5.222688
3293.380371 -6.409378
3297.287109 -7.815703
3301.193848 -6.711674
3305.100586 -5.579276
3309.007324 -5.727663
3312.914062 -7.704886
3316.820801 -13.531693
3320.727539 -7.246626
3324.634277 -4.880434
3328.541016 -4.259864
3332.447754 -4.975092
3336.354492 -7.727162
3340.261230 -13.075770
3344.167969 -6.280171
3348.074707 -4.287818
3351.981445 -3.759191
3355.888184 -4.150682
3359.794922 -5.031207
3363.701660 -5.293182
3367.608398 -4.590180
3371.515137 -4.006223
3375.421875 -3.836584
3379.328613 -3.682841
3383.235352 -3.068422
3387.142090 -2.235224
3391.048828 -1.668892
3394.955566 -1.597221
3398.862305 -2.144875
3402.769043 -3.541611
3406.675781 -6.601122
3410.582520 -14.285804
3414.489258 -6.254079
3418.395996 -4.157786
3422.302734 -3.532693
3426.209473 -3.903611
3430.116211 -5.454245
3434.022949 -9.784462
3437.929688 -9.811073
3441.836426 -5.576379
3445.743164 -4.163087
3449.649902 -3.995973
3453.556641 -4.814813
3457.463379 -6.074071
3461.370117 -5.387149
3465.276855 -3.743938
3469.183594 -2.836945
3473.090332 -2.764760
3476.997070 -3.549213
3480.903809 -5.417260
3484.810547 -8.847884
3488.717285 -9.535095
3492.624023 -8.054693
3496.530762 -9.068990
3500.437500 -15.505070
3504.344238 -7.907449
3508.250977 -4.963567
3512.157715 -3.772748
3516.064453 -3.678222
3519.971191 -4.686810
3523.877930 -7.550014
3527.784668 -14.712579
3531.691406 -6.926626
3535.598145 -4.948599
3539.504883 -4.478031
3543.411621 -4.932834
3547.318359 -5.979745
3551.225098 -6.746719
3555.131836 -6.489434
3559.038574 -6.138529
3562.945312 -6.348946
3566.852051 -7.225093
3570.758789 -8.684314
3574.665527 -9.780041
3578.572266 -8.466478
3582.479004 -6.432404
3586.385742 -4.905086
3590.292480 -3.979565
3594.199219 -3.638265
3598.105957 -3.861810
3602.012695 -4.538788
3605.919434 -5.110126
3609.826172 -4.742417
3613.732910 -3.936670
3617.639648 -3.461722
3621.546387 -3.517584
3625.453125 -4.123201
3629.359863 -5.290000
3633.266602 -7.107748
3637.173340 -10.109782
3641.080078 -21.834270
3644.986816 -10.533109
3648.893555 -7.580095
3652.800293 -6.203648
3656.707031 -5.659451
3660.613770 -5.625662
3664.520508 -5.714030
3668.427246 -5.584267
3672.333984 -5.423667
3676.240723 -5.742694
3680.147461 -7.116172
3684.054199 -11.301580
3687.960938 -11.689687
3691.867676 -7.202910
3695.774414 -5.917440
3699.681152 -6.183538
3703.587891 -8.371779
3707.494629 -15.619092
3711.401367 -7.586795
3715.308105 -5.218105
3719.214844 -4.521693
3723.121582 -5.021708
3727.028320 -7.069179
3730.935059 -14.826545
3734.841797 -8.768227
3738.748535 -5.938016
3742.655273 -5.101156
3746.562012 -5.313470
3750.468750 -6.316907
3754.375488 -7.827272
3758.282227 -8.959081
3762.188965 -8.487215
3766.095703 -6.825713
3770.002441 -5.168830
3773.909180 -4.063565
3777.815918 -3.668460
3781.722656 -4.125732
3785.629395 -5.846189
3789.536133 -10.130772
3793.442871 -7.432464
3797.349609 -4.588133
3801.256348 -3.550813
3805.163086 -3.565261
3809.069824 -4.269092
3812.976562 -4.642003
3816.883301 -3.707610
3820.790039 -2.660598
3824.696777 -2.200570
3828.603516 -2.378635
3832.510254 -3.091206
3836.416992 -3.964591
3840.323730 -4.322332
3844.230469 -4.289345
3848.137207 -4.696075
3852.043945 -6.249724
3855.950684 -10.831907
3859.857422 -9.576579
3863.764160 -5.916154
3867.670898 -4.721771
3871.577637 -4.779975
3875.484375 -6.048686
3879.391113 -9.495097
3883.297852 -12.483669
3887.204590 -7.386986
3891.111328 -5.764247
3895.018066 -5.431632
3898.924805 -6.059909
3902.831543 -7.860998
3906.738281 -12.528463
3910.645020 -12.825725
3914.551758 -8.765420
3918.458496 -7.740947
3922.365234 -8.221278
3926.271973 -9.901366
3930.178711 -9.200700
3934.085449 -6.855088
3937.992188 -5.774784
3941.898926 -6.076942
3945.805664 -8.729938
3949.712402 -11.302989
3953.619141 -4.915673
3957.525879 -2.450967
3961.432617 -1.249148
3965.339355 -0.867238
3969.246094 -1.215406
3973.152832 -2.395184
3977.059570 -4.814986
3980.966309 -8.709423
3984.873047 -6.420075
3988.779785 -4.664563
3992.686523 -4.328338
3996.593262 -4.758512
4000.500000 -5.297776
4004.406738 -5.468948
4008.313477 -5.822383
4012.220215 -7.364350
4016.126953 -11.960251
4020.033691 -8.087955
4023.940430 -5.196051
4027.847168 -4.225819
4031.753906 -4.594983
4035.660645 -6.758157
4039.567383 -12.551959
4043.474121 -6.103023
4047.380859 -3.716066
4051.287598 -2.916112
4055.194336 -3.123857
4059.101074 -4.112380
4063.007812 -5.017690
4066.914551 -4.437891
4070.821289 -3.632223
4074.728027 -3.654500
4078.634766 -4.884564
4082.541504 -8.275084
4086.448242 -8.193444
4090.354980 -4.789833
4094.261719 -3.538209
4098.168457 -3.558980
4102.075195 -4.849941
4105.981934 -8.484363
4109.888672 -9.605483
4113.795410 -5.480585
4117.702148 -4.104183
4121.608887 -4.015902
4125.515625 -5.037786
4129.422363 -7.622757
4133.329102 -11.331892
4137.235840 -7.626130
4141.142578 -5.907775
4145.049316 -5.629829
4148.956055 -6.492170
4152.862793 -8.742588
4156.769531 -10.202485
4160.676270 -7.307414
4164.583008 -5.619246
4168.489746 -5.041975
4172.396484 -5.371882
4176.303223 -6.624351
4180.209961 -7.984203
4184.116699 -6.566463
4188.023438 -4.772725
4191.930176 -3.823476
4195.836914 -3.606598
4199.743652 -4.017123
4203.650391 -4.985493
4207.557129 -6.384540
4211.463867 -7.959436
4215.370605 -9.465275
4219.277344 -9.541121
4223.184082 -7.336255
4227.090820 -5.447531
4230.997559 -4.402856
4234.904297 -4.155391
4238.811035 -4.736473
4242.717773 -6.365649
4246.624512 -9.422459
4250.531250 -9.875470
4254.437988 -8.170440
4258.344727 -8.534382
4262.251465 -12.759653
4266.158203 -9.947671
4270.064941 -5.854775
4273.971680 -4.154975
4277.878418 -3.630713
4281.785156 -4.103083
4285.691895 -5.875331
4289.598633 -11.179946
4293.505371 -9.325639
4297.412109 -5.740827
4301.318848 -4.600791
4305.225586 -4.532588
4309.132324 -5.061758
4313.039062 -5.463437
4316.945801 -5.093560
4320.852539 -4.505346
4324.759277 -4.278588
4328.666016 -4.520485
4332.572754 -5.130506
4336.479492 -5.870969
4340.386230 -6.488223
4344.292969 -7.000431
4348.199707 -7.617157
4352.106445 -8.301702
4356.013184 -8.406775
4359.919922 -7.372753
4363.826660 -5.860852
4367.733398 -4.500722
4371.640137 -3.494720
4375.546875 -2.897109
4379.453613 -2.720359
4383.360352 -2.952382
4387.267090 -3.527223
4391.173828 -4.249044
4395.080566 -4.807366
4398.987305 -5.149355
4402.894043 -5.623592
4406.800781 -6.534382
4410.707520 -7.673457
4414.614258 -7.832321
4418.520996 -7.090491
4422.427734 -6.736573
4426.334473 -7.157815
4430.241211 -8.447922
4434.147949 -10.640156
4438.054688 -12.915266
4441.961426 -12.274664
4445.868164 -9.647224
4449.774902 -7.308094
4453.681641 -5.754379
4457.588379 -4.986565
4461.495117 -4.997074
4465.401855 -5.889639
4469.308594 -7.988547
4473.215332 -11.156278
4477.122070 -10.041448
4481.028809 -9.373598
4484.935547 -12.238885
4488.842285 -11.669540
4492.749023 -6.249422
4496.655762 -3.950278
4500.562500 -2.858492
4504.469238 -2.597271
4508.375977 -3.073905
4512.282715 -4.272971
4516.189453 -5.795064
4520.096191 -5.963031
4524.002930 -5.158082
4527.909668 -4.924568
4531.816406 -5.556422
4535.723145 -7.052604
4539.629883 -8.656286
4543.536621 -8.408182
4547.443359 -7.668355
4551.350098 -7.368558
4555.256836 -7.111819
4559.163574 -6.810934
4563.070312 -7.027400
4566.977051 -8.510268
4570.883789 -10.545587
4574.790527 -6.940383
4578.697266 -4.503332
4582.604004 -3.371972
4586.510742 -3.187722
4590.417480 -3.859528
4594.324219 -5.075147
4598.230957 -4.970624
4602.137695 -3.524667
4606.044434 -2.620788
4609.951172 -2.598893
4613.857910 -3.622163
4617.764648 -6.496349
4621.671387 -15.311094
4625.578125 -5.821253
4629.484863 -3.792631
4633.391602 -3.333626
4637.298340 -3.960932
4641.205078 -5.705200
4645.111816 -7.508118
4649.018555 -5.745771
4652.925293 -4.017565
4656.832031 -3.147808
4660.738770 -2.851597
4664.645508 -2.968001
4668.552246 -3.475829
4672.458984 -4.500314
4676.365723 -6.342083
4680.272461 -9.092251
4684.179199 -8.664702
4688.085938 -7.044539
4691.992676 -6.975095
4695.899414 -9.078845
4699.806152 -15.207792
4703.712891 -6.841069
4707.619629 -4.222909
4711.526367 -3.047198
4715.433105 -2.755468
4719.339844 -3.240289
4723.246582 -4.640410
4727.153320 -7.625350
4731.060059 -12.526955
4734.966797 -7.650853
4738.873535 -5.824194
4742.780273 -5.389691
4746.687012 -5.909533
4750.593750 -7.497902
4754.500488 -10.927194
4758.407227 -11.731058
4762.313965 -8.760009
4766.220703 -7.979857
4770.127441 -8.233707
4774.034180 -6.735137
4777.940918 -4.048253
4781.847656 -2.084885
4785.754395 -0.874296
4789.661133 -0.298615
4793.567871 -0.320354
4797.474609 -0.996372
4801.381348 -2.553080
4805.288086 -5.824061
4809.194824 -13.057573
4813.101562 -5.963803
4817.008301 -4.330934
4820.915039 -4.236826
4824.821777 -5.063328
4828.728516 -6.083446
4832.635254 -6.070519
4836.541992 -5.676606
4840.448730 -6.019189
4844.355469 -7.555308
4848.262207 -10.052807
4852.168945 -8.851806
4856.075684 -7.338010
4859.982422 -7.402860
4863.889160 -9.265107
4867.795898 -12.085640
4871.702637 -8.734466
4875.609375 -7.174304
4879.516113 -7.510287
4883.422852 -10.203579
4887.329590 -8.861688
4891.236328 -5.203893
4895.143066 -3.447773
4899.049805 -2.784424
4902.956543 -3.011323
4906.863281 -4.251534
4910.770020 -7.280588
4914.676758 -12.376340
4918.583496 -6.684218
4922.490234 -4.937371
4926.396973 -4.633276
4930.303711 -5.255163
4934.210449 -6.440141
4938.117188 -7.160164
4942.023926 -6.904013
4945.930664 -6.901628
4949.837402 -7.970769
4953.744141 -11.114675
4957.650879 -11.487842
4961.557617 -7.542054
4965.464355 -5.707510
4969.371094 -4.863812
4973.277832 -4.696701
4977.184570 -5.190843
4981.091309 -6.612334
4984.998047 -10.096062
4988.904785 -11.451595
4992.811523 -6.908251
4996.718262 -5.095234
5000.625000 -4.420626
5004.531738 -4.480677
5008.438477 -4.993602
5012.345215 -5.427091
5016.251953 -5.321064
5020.158691 -5.115433
5024.065430 -5.447639
5027.972168 -6.794823
5031.878906 -10.217456
5035.785645 -11.793282
5039.692383 -7.798182
5043.599121 -6.442013
5047.505859 -6.247157
5051.412598 -6.446235
5055.319336 -6.066332
5059.226074 -5.148764
5063.132812 -4.486904
5067.039551 -4.387565
5070.946289 -4.899505
5074.853027 -6.021591
5078.759766 -7.723307
5082.666504 -10.031867
5086.573242 -12.866656
5090.479980 -10.131730
5094.386719 -6.987632
5098.293457 -5.149753
5102.200195 -4.209978
5106.106934 -4.014597
5110.013672 -4.555050
5113.920410 -5.952242
5117.827148 -8.424183
5121.733887 -10.503721
5125.640625 -9.548794
5129.547363 -9.583958
5133.454102 -12.147595
5137.360840 -16.913946
5141.267578 -10.037624
5145.174316 -8.336767
5149.081055 -8.398187
5152.987793 -9.921698
5156.894531 -10.531001
5160.801270 -8.172168
5164.708008 -6.834547
5168.614746 -6.719223
5172.521484 -7.681260
5176.428223 -8.572024
5180.334961 -7.081756
5184.241699 -5.604824
5188.148438 -5.119903
5192.055176 -5.700352
5195.961914 -7.701665
5199.868652 -10.607338
5203.775391 -7.658440
5207.682129 -5.806673
5211.588867 -5.415026
5215.495605 -6.260322
5219.402344 -8.727940
5223.309082 -11.041502
5227.215820 -8.023926
5231.122559 -6.816966
5235.029297 -7.268684
5238.936035 -9.912181
5242.842773 -12.724471
5246.749512 -7.714327
5250.656250 -5.912150
5254.562988 -5.515639
5258.469727 -6.051865
5262.376465 -6.734186
5266.283203 -6.017929
5270.189941 -4.781756
5274.096680 -4.143745
5278.003418 -4.284827
5281.910156 -5.317722
5285.816895 -7.618067
5289.723633 -11.106432
5293.630371 -8.829273
5297.537109 -7.086189
5301.443848 -6.665268
5305.350586 -6.975168
5309.257324 -7.459250
5313.164062 -7.624176
5317.070801 -7.641276
5320.977539 -7.843075
5324.884277 -7.920904
5328.791016 -7.296438
5332.697754 -6.398410
5336.604492 -5.857057
5340.511230 -5.861284
5344.417969 -6.382317
5348.324707 -7.140633
5352.231445 -7.462942
5356.138184 -7.171793
5360.044922 -6.944654
5363.951660 -7.188867
5367.858398 -7.922133
5371.765137 -8.732217
5375.671875 -8.794653
5379.578613 -8.258055
5383.485352 -7.844572
5387.392090 -7.697314
5391.298828 -7.584313
5395.205566 -7.213622
5399.112305 -6.568933
5403.019043 -5.865300
5406.925781 -5.276903
5410.832520 -4.885559
5414.739258 -4.725854
5418.645996 -4.804225
5422.552734 -5.087396
5426.459473 -5.469557
5430.366211 -5.753004
5434.272949 -5.747820
5438.179688 -5.458680
5442.086426 -5.054697
5445.993164 -4.700271
5449.899902 -4.505001
5453.806641 -4.541922
5457.713379 -4.855908
5461.620117 -5.446287
5465.526855 -6.201527
5469.433594 -6.783246
5473.340332 -6.750000
5477.247070 -6.105991
5481.153809 -5.213332
5485.060547 -4.358964
5488.967285 -3.720652
5492.874023 -3.417608
5496.780762 -3.545006
5500.687500 -4.214795
5504.594238 -5.618984
5508.500977 -8.109942
5512.407715 -10.504761
5516.314453 -8.732355
5520.221191 -7.689652
5524.127930 -7.989607
5528.034668 -9.570376
5531.941406 -11.284492
5535.848145 -9.806310
5539.754883 -8.751376
5543.661621 -9.321027
5547.568359 -13.098771
5551.475098 -12.234875
5555.381836 -7.436518
5559.288574 -5.446326
5563.195312 -4.574376
5567.102051 -4.475227
5571.008789 -5.076812
5574.915527 -6.455007
5578.822266 -8.789237
5582.729004 -11.007034
5586.635742 -9.942436
5590.542480 -8.982700
5594.449219 -8.896636
5598.355957 -9.252871
5602.262695 -9.532626
5606.169434 -9.631792
5610.076172 -10.012198
5613.982910 -11.227194
5617.889648 -14.055279
5621.796387 -14.308570
5625.703125 -10.721131
5629.609863 -8.725616
5633.516602 -7.553398
5637.423340 -6.877520
5641.330078 -6.581224
5645.236816 -6.633259
5649.143555 -7.033401
5653.050293 -7.769084
5656.957031 -8.731790
5660.863770 -9.532967
5664.770508 -9.563319
5668.677246 -8.840276
5672.583984 -7.900039
5676.490723 -7.086091
5680.397461 -6.568135
5684.304199 -6.458843
5688.210938 -6.864689
5692.117676 -7.874519
5696.024414 -9.036792
5699.931152 -8.285225
5703.837891 -6.490751
5707.744629 -5.192827
5711.651367 -4.484270
5715.558105 -4.296048
5719.464844 -4.614621
5723.371582 -5.510960
5727.278320 -7.213572
5731.185059 -10.316964
5735.091797 -11.867462
5738.998535 -8.798131
5742.905273 -7.259613
5746.812012 -6.650511
5750.718750 -6.610634
5754.625488 -6.963555
5758.532227 -7.599969
5762.438965 -8.438104
5766.345703 -9.317354
5770.252441 -9.761881
5774.159180 -9.412153
5778.065918 -8.835589
5781.972656 -8.643754
5785.879395 -9.129235
5789.786133 -10.586494
5793.692871 -13.639734
5797.599609 -15.450803
5801.506348 -13.219467
5805.413086 -13.653895
5809.319824 -22.473940
5813.226562 -11.711443
5817.133301 -8.149491
5821.040039 -6.328422
5824.946777 -5.452709
5828.853516 -5.319468
5832.760254 -5.908256
5836.666992 -7.228911
5840.573730 -8.454403
5844.480469 -7.546323
5848.387207 -6.243453
5852.293945 -5.687238
5856.200684 -5.940260
5860.107422 -7.105995
5864.014160 -9.632594
5867.920898 -13.581584
5871.827637 -10.912803
5875.734375 -9.530403
5879.641113 -9.971485
5883.547852 -11.845636
5887.454590 -10.639220
5891.361328 -7.961294
5895.268066 -6.514608
5899.174805 -5.988597
5903.081543 -6.223854
5906.988281 -7.235795
5910.895020 -9.231800
5914.801758 -12.716889
5918.708496 -14.383387
5922.615234 -11.914139
5926.521973 -9.993549
5930.428711 -8.101934
5934.335449 -6.539507
5938.242188 -5.517204
5942.148926 -5.060701
5946.055664 -5.172575
5949.962402 -5.901793
5953.869141 -7.409920
5957.775879 -10.201708
5961.682617 -15.913777
5965.589355 -12.302620
5969.496094 -9.829513
5973.402832 -8.522081
5977.309570 -7.613219
5981.216309 -7.021086
5985.123047 -6.826415
5989.029785 -7.086004
5992.936523 -7.771171
5996.843262 -8.658709
6000.750000 -9.311066
6004.656738 -9.689917
6008.563477 -10.311478
6012.470215 -11.274234
6016.376953 -11.379075
6020.283691 -10.561428
6024.190430 -10.537529
6028.097168 -12.662105
6032.003906 -14.497130
6035.910645 -8.674024
6039.817383 -6.066223
6043.724121 -4.717115
6047.630859 -4.193420
6051.537598 -4.388591
6055.444336 -5.333350
6059.351074 -7.008318
6063.257812 -8.018211
6067.164551 -6.911077
6071.071289 -6.062450
6074.978027 -6.196809
6078.884766 -7.522483
6082.791504 -10.436011
6086.698242 -9.715007
6090.604980 -7.127177
6094.511719 -6.086847
6098.418457 -6.170310
6102.325195 -7.396328
6106.231934 -10.493427
6110.138672 -12.840179
6114.045410 -8.873733
6117.952148 -7.408635
6121.858887 -7.239046
6125.765625 -8.095339
6129.672363 -10.219421
6133.579102 -15.486867
6137.485840 -15.409475
6141.392578 -11.763581
6145.299316 -10.672803
6149.206055 -10.414935
6153.112793 -10.736115
6157.019531 -12.057130
6160.926270 -16.110237
6164.833008 -12.648102
6168.739746 -8.905589
6172.646484 -6.972787
6176.553223 -5.964053
6180.459961 -5.619270
6184.366699 -5.842724
6188.273438 -6.571653
6192.180176 -7.575408
6196.086914 -8.069861
6199.993652 -7.571095
6203.900391 -6.894074
6207.807129 -6.587206
6211.713867 -6.804119
6215.620605 -7.718513
6219.527344 -9.901740
6223.434082 -15.786620
6227.340820 -10.074054
6231.247559 -7.016893
6235.154297 -5.480532
6239.061035 -4.729603
6242.967773 -4.548553
6246.874512 -4.856633
6250.781250 -5.603199
6254.687988 -6.654461
6258.594727 -7.584658
6262.501465 -7.873561
6266.408203 -7.772362
6270.314941 -7.783788
6274.221680 -7.979017
6278.128418 -8.078567
6282.035156 -7.781803
6285.941895 -7.187876
6289.848633 -6.582764
6293.755371 -6.115067
6297.662109 -5.821348
6301.568848 -5.705952
6305.475586 -5.770835
6309.382324 -6.018654
6313.289062 -6.452017
6317.195801 -7.074651
6321.102539 -7.871548
6325.009277 -8.680748
6328.916016 -8.946100
6332.822754 -8.296860
6336.729492 -7.342034
6340.636230 -6.613129
6344.542969 -6.258908
6348.449707 -6.301827
6352.356445 -6.740520
6356.263184 -7.554856
6360.169922 -8.614604
6364.076660 -9.371517
6367.983398 -9.026531
6371.890137 -7.966703
6375.796875 -6.931024
6379.703613 -6.168137
6383.610352 -5.735110
6387.517090 -5.634694
6391.423828 -5.787278
6395.330566 -5.901774
6399.237305 -5.522547
6403.144043 -4.665953
6407.050781 -3.791504
6410.957520 -3.179858
6414.864258 -2.909459
6418.770996 -2.980563
6422.677734 -3.342883
6426.584473 -3.843791
6430.491211 -4.175634
6434.397949 -4.108366
6438.304688 -3.826936
6442.211426 -3.658414
6446.118164 -3.784485
6450.024902 -4.277011
6453.931641 -5.170189
6457.838379 -6.484945
6461.745117 -8.189404
6465.651855 -9.883604
6469.558594 -10.148621
6473.465332 -8.910679
6477.372070 -7.605650
6481.278809 -6.699718
6485.185547 -6.292051
6489.092285 -6.465965
6492.999023 -7.414287
6496.905762 -9.768415
6500.812500 -17.985131
6504.719238 -10.179040
6508.625977 -7.342829
6512.532715 -6.117678
6516.439453 -5.745142
6520.346191 -6.045837
6524.252930 -7.028746
6528.159668 -8.826523
6532.066406 -11.193421
6535.973145 -11.073676
6539.879883 -9.703536
6543.786621 -9.238188
6547.693359 -9.715614
6551.600098 -11.274866
6555.506836 -14.922913
6559.413574 -19.643888
6563.320312 -13.593420
6567.227051 -11.985101
6571.133789 -11.635171
6575.040527 -12.034981
6578.947266 -12.922275
6582.854004 -13.649095
6586.760742 -13.151624
6590.667480 -11.945729
6594.574219 -10.901942
6598.480957 -10.166687
6602.387695 -9.630581
6606.294434 -9.119807
6610.201172 -8.509372
6614.107910 -7.809442
6618.014648 -7.107813
6621.921387 -6.467899
6625.828125 -5.909181
6629.734863 -5.437394
6633.641602 -5.067800
6637.548340 -4.824437
6641.455078 -4.725163
6645.361816 -4.765643
6649.268555 -4.906458
6653.175293 -5.067305
6657.082031 -5.147189
6660.988770 -5.087424
6664.895508 -4.927890
6668.802246 -4.783290
6672.708984 -4.779403
6676.615723 -5.022117
6680.522461 -5.595973
6684.429199 -6.548091
6688.335938 -7.758602
6692.242676 -8.602641
6696.149414 -8.525411
6700.056152 -8.181448
6703.962891 -8.026335
6707.869629 -7.842826
6711.776367 -7.351399
6715.683105 -6.796110
6719.589844 -6.595329
6723.496582 -6.980996
6727.403320 -7.886460
6731.310059 -8.132594
6735.216797 -6.835364
6739.123535 -5.616042
6743.030273 -5.105096
6746.937012 -5.363434
6750.843750 -6.368174
6754.750488 -7.271890
6758.657227 -6.184531
6762.563965 -4.696635
6766.470703 -3.890604
6770.377441 -3.805692
6774.284180 -4.443974
6778.190918 -5.898411
6782.097656 -8.068441
6786.004395 -8.617898
6789.911133 -7.420713
6793.817871 -7.015623
6797.724609 -7.665972
6801.631348 -9.395077
6805.538086 -11.316257
6809.444824 -10.917702
6813.351562 -10.883181
6817.258301 -12.564372
6821.165039 -10.100559
6825.071777 -6.765962
6828.978516 -4.825065
6832.885254 -3.756906
6836.791992 -3.317799
6840.698730 -3.393241
6844.605469 -3.916270
6848.512207 -4.820913
6852.418945 -6.007799
6856.325684 -7.373260
6860.232422 -8.965434
6864.139160 -10.844788
6868.045898 -11.103170
6871.952637 -9.331429
6875.859375 -8.053245
6879.766113 -7.443046
6883.672852 -7.180228
6887.579590 -6.895290
6891.486328 -6.497170
6895.393066 -6.278258
6899.299805 -6.595048
6903.206543 -7.798786
6907.113281 -9.992696
6911.020020 -9.013018
6914.926758 -6.531879
6918.833496 -5.204270
6922.740234 -4.787845
6926.646973 -5.175814
6930.553711 -6.468883
6934.460449 -8.952453
6938.367188 -10.508693
6942.273926 -8.437557
6946.180664 -7.326189
6950.087402 -7.098948
6953.994141 -6.983028
6957.900879 -6.280851
6961.807617 -5.358963
6965.714355 -4.803785
6969.621094 -4.826561
6973.527832 -5.522170
6977.434570 -7.046302
6981.341309 -9.745275
6985.248047 -13.782464
6989.154785 -14.790209
6993.061523 -16.026752
6996.968262 -11.776562
7000.875000 -8.266113
7004.781738 -6.413568
7008.688477 -5.605010
7012.595215 -5.645735
7016.501953 -6.459307
7020.408691 -7.449458
7024.315430 -6.789373
7028.222168 -5.374916
7032.128906 -4.549049
7036.035645 -4.460772
7039.942383 -5.145983
7043.849121 -6.812549
7047.755859 -10.145980
7051.662598 -12.237923
7055.569336 -9.280019
7059.476074 -8.406912
7063.382812 -8.979475
7067.289551 -11.173660
7071.196289 -16.261023
7075.103027 -11.815746
7079.009766 -9.064407
7082.916504 -7.467953
7086.823242 -6.296155
7090.729980 -5.403236
7094.636719 -4.801093
7098.543457 -4.507461
7102.450195 -4.518871
7106.356934 -4.828926
7110.263672 -5.459346
7114.170410 -6.485705
7118.077148 -7.959467
7121.983887 -9.114303
7125.890625 -8.295010
7129.797363 -7.061203
7133.704102 -6.493254
7137.610840 -6.652851
7141.517578 -7.328749
7145.424316 -7.539676
7149.331055 -6.534919
7153.237793 -5.481446
7157.144531 -5.027131
7161.051270 -5.299528
7164.958008 -6.448585
7168.864746 -8.870968
7172.771484 -11.310438
7176.678223 -8.807409
7180.584961 -7.350217
7184.491699 -7.142466
7188.398438 -7.991230
7192.305176 -10.231354
7196.211914 -16.979135
7200.118652 -13.149165
7204.025391 -9.998308
7207.932129 -8.775952
7211.838867 -8.248475
7215.745605 -7.998937
7219.652344 -7.719212
7223.559082 -7.194993
7227.465820 -6.526786
7231.372559 -6.021765
7235.279297 -5.916343
7239.186035 -6.300951
7243.092773 -6.930544
7246.999512 -6.802868
7250.906250 -5.724160
7254.812988 -4.792633
7258.719727 -4.459830
7262.626465 -4.823782
7266.533203 -5.950892
7270.439941 -7.570303
7274.346680 -7.721817
7278.253418 -6.599924
7282.160156 -6.141019
7286.066895 -6.691810
7289.973633 -8.471654
7293.880371 -10.915200
7297.787109 -9.225817
7301.693848 -7.570134
7305.600586 -7.023521
7309.507324 -6.989840
7313.414062 -6.823009
7317.320801 -6.455027
7321.227539 -6.466218
7325.134277 -7.453738
7329.041016 -10.298008
7332.947754 -9.982046
7336.854492 -6.472262
7340.761230 -4.835678
7344.667969 -4.297309
7348.574707 -4.623060
7352.481445 -5.833498
7356.388184 -8.170571
7360.294922 -12.116093
7364.201660 -15.732657
7368.108398 -14.929362
7372.015137 -9.597328
7375.921875 -6.464229
7379.828613 -4.750305
7383.735352 -4.003989
7387.642090 -4.048765
7391.548828 -4.683051
7395.455566 -5.062592
7399.362305 -4.240517
7403.269043 -3.233694
7407.175781 -2.830092
7411.082520 -3.233391
7414.989258 -4.725721
7418.895996 -8.438371
7422.802734 -10.032094
7426.709473 -5.949271
7430.616211 -4.752351
7434.522949 -4.988417
7438.429688 -6.688829
7442.336426 -11.671413
7446.243164 -10.251680
7450.149902 -7.094277
7454.056641 -6.475495
7457.963379 -7.391432
7461.870117 -9.971137
7465.776855 -10.323127
7469.683594 -7.897010
7473.590332 -7.049718
7477.497070 -7.399551
7481.403809 -8.310713
7485.310547 -8.171645
7489.217285 -7.282572
7493.124023 -7.149944
7497.030762 -8.318089
7500.937500 -10.392598
7504.844238 -8.001014
7508.750977 -5.603261
7512.657715 -4.349610
7516.564453 -3.757603
7520.471191 -3.462719
7524.377930 -3.213197
7528.284668 -3.020537
7532.191406 -3.126155
7536.098145 -3.839138
7540.004883 -5.599014
7543.911621 -8.751886
7547.818359 -6.934067
7551.725098 -4.598413
7555.631836 -3.744039
7559.538574 -3.989982
7563.445312 -5.439140
7567.352051 -9.087023
7571.258789 -10.988598
7575.165527 -7.236294
7579.072266 -6.431779
7582.979004 -7.030236
7586.885742 -6.866057
7590.792480 -4.756343
7594.699219 -3.135441
7598.605957 -2.383630
7602.512695 -2.439829
7606.419434 -3.386998
7610.326172 -5.662110
7614.232910 -9.506595
7618.139648 -6.313097
7622.046387 -4.202223
7625.953125 -3.496276
7629.859863 -3.709268
7633.766602 -4.772859
7637.673340 -6.927742
7641.580078 -10.785278
7645.486816 -10.202026
7649.393555 -7.891953
7653.300293 -7.121332
7657.207031 -7.352074
7661.113770 -8.626858
7665.020508 -11.944716
7668.927246 -15.128672
7672.833984 -9.679945
7676.740723 -7.925866
7680.647461 -7.564446
7684.554199 -8.104350
7688.460938 -8.398495
7692.367676 -6.989753
7696.274414 -5.439105
7700.181152 -4.554234
7704.087891 -4.353117
7707.994629 -4.816485
7711.901367 -5.983856
7715.808105 -7.840960
7719.714844 -9.291925
7723.621582 -8.646731
7727.528320 -7.780424
7731.435059 -7.399901
7735.341797 -7.351974
7739.248535 -7.574096
7743.155273 -8.219222
7747.062012 -9.537343
7750.968750 -11.310117
7754.875488 -11.278451
7758.782227 -10.414659
7762.688965 -10.983156
7766.595703 -14.782092
7770.502441 -11.873475
7774.409180 -8.099921
7778.315918 -6.470625
7782.222656 -6.015908
7786.129395 -6.555147
7790.036133 -7.951825
7793.942871 -8.317254
7797.849609 -6.679355
7801.756348 -5.602604
7805.663086 -5.525501
7809.569824 -6.535657
7813.476562 -8.883240
7817.383301 -9.819444
7821.290039 -7.690045
7825.196777 -6.974742
7829.103516 -7.882210
7833.010254 -9.910538
7836.916992 -7.294182
7840.823730 -4.769256
7844.730469 -3.535477
7848.637207 -3.229790
7852.543945 -3.773148
7856.450684 -5.352620
7860.357422 -8.839269
7864.264160 -12.980825
7868.170898 -8.567490
7872.077637 -7.776211
7875.984375 -8.951086
7879.891113 -10.884961
7883.797852 -8.345917
7887.704590 -6.407711
7891.611328 -5.805678
7895.518066 -6.334825
7899.424805 -8.272141
7903.331543 -13.016859
7907.238281 -10.765772
7911.145020 -8.396355
7915.051758 -8.136279
7918.958496 -9.448573
7922.865234 -11.716111
7926.771973 -9.953531
7930.678711 -8.211333
7934.585449 -7.918991
7938.492188 -8.988520
7942.398926 -11.028081
7946.305664 -9.559830
7950.212402 -7.509348
7954.119141 -6.742208
7958.025879 -7.136318
7961.932617 -9.000856
7965.839355 -12.609610
7969.746094 -9.080480
7973.652832 -6.671314
7977.559570 -5.684416
7981.466309 -5.592107
7985.373047 -6.259656
7989.279785 -7.734690
7993.186523 -10.243938
7997.093262 -14.283984
8001.000000 -18.972309


==> tikz/data/pinn_frequency_reconstruction/ex1/info.txt <==
win = 3 
rate = 75 
fs = 16000 
id_mic = 47 
known_signal = 0 
n_points = 4096

==> tikz/data/pinn_reconstructions_view/z1/d25_z.txt <==
0.000000 0.000000 1.000000
1.000000 0.000000 0.512112
2.000000 0.000000 -0.459147
3.000000 0.000000 -1.000000
0.000000 1.000000 0.622906
1.000000 1.000000 -0.244026
2.000000 1.000000 -0.924319
3.000000 1.000000 -0.703136
0.000000 2.000000 -0.097627
1.000000 2.000000 -0.792180
2.000000 2.000000 -0.783726
3.000000 2.000000 -0.136139
0.000000 3.000000 -0.662997
1.000000 3.000000 -0.842491
2.000000 3.000000 -0.354692
3.000000 3.000000 0.427104


==> tikz/data/pinn_reconstructions_view/z1/d50_z.txt <==
0.000000 0.000000 1.000000
1.000000 0.000000 0.530660
2.000000 0.000000 -0.398135
3.000000 0.000000 -1.000000
0.000000 1.000000 0.646739
1.000000 1.000000 -0.167480
2.000000 1.000000 -0.904724
3.000000 1.000000 -0.808138
0.000000 2.000000 0.046253
1.000000 2.000000 -0.736902
2.000000 2.000000 -0.812883
3.000000 2.000000 -0.219657
0.000000 3.000000 -0.487241
1.000000 3.000000 -0.747324
2.000000 3.000000 -0.241561
3.000000 3.000000 0.436430


==> tikz/data/pinn_reconstructions_view/z1/d75_z.txt <==
0.000000 0.000000 1.000000
1.000000 0.000000 0.527421
2.000000 0.000000 -0.425053
3.000000 0.000000 -1.000000
0.000000 1.000000 0.631055
1.000000 1.000000 -0.207580
2.000000 1.000000 -0.934449
3.000000 1.000000 -0.768959
0.000000 2.000000 0.001745
1.000000 2.000000 -0.784771
2.000000 2.000000 -0.819062
3.000000 2.000000 -0.177727
0.000000 3.000000 -0.549443
1.000000 3.000000 -0.779683
2.000000 3.000000 -0.235659
3.000000 3.000000 0.430093


==> tikz/data/pinn_reconstructions_view/z1/gt_z.txt <==
0.000000 0.000000 1.000000
1.000000 0.000000 0.441100
2.000000 0.000000 -0.392421
3.000000 0.000000 -1.000000
0.000000 1.000000 0.628785
1.000000 1.000000 -0.213211
2.000000 1.000000 -0.887977
3.000000 1.000000 -0.777710
0.000000 2.000000 -0.044449
1.000000 2.000000 -0.833841
2.000000 2.000000 -0.819598
3.000000 2.000000 -0.120577
0.000000 3.000000 -0.476258
1.000000 3.000000 -0.740193
2.000000 3.000000 -0.166058
3.000000 3.000000 0.405323


==> tikz/data/pinn_reconstructions_view/z1/info.txt <==
plane = -0.15 m 
win = 2 
sample = 783 
time = 0.0489375 s

==> tikz/data/pinn_reconstructions_view/z2/d25_z.txt <==
0.000000 0.000000 0.835307
1.000000 0.000000 0.554230
2.000000 0.000000 0.269637
3.000000 0.000000 0.040889
0.000000 1.000000 1.000000
1.000000 1.000000 0.762500
2.000000 1.000000 0.378597
3.000000 1.000000 -0.052318
0.000000 2.000000 0.680641
1.000000 2.000000 0.378522
2.000000 2.000000 -0.059125
3.000000 2.000000 -0.507218
0.000000 3.000000 0.049963
1.000000 3.000000 -0.269721
2.000000 3.000000 -0.650706
3.000000 3.000000 -1.000000


==> tikz/data/pinn_reconstructions_view/z2/d50_z.txt <==
0.000000 0.000000 0.723059
1.000000 0.000000 0.487943
2.000000 0.000000 0.032046
3.000000 0.000000 -0.364881
0.000000 1.000000 1.000000
1.000000 1.000000 0.695488
2.000000 1.000000 0.234757
3.000000 1.000000 -0.180348
0.000000 2.000000 0.647665
1.000000 2.000000 0.198128
2.000000 2.000000 -0.109224
3.000000 2.000000 -0.278483
0.000000 3.000000 -0.069865
1.000000 3.000000 -0.698735
2.000000 3.000000 -1.000000
3.000000 3.000000 -0.903194


==> tikz/data/pinn_reconstructions_view/z2/d75_z.txt <==
0.000000 0.000000 0.855331
1.000000 0.000000 0.646647
2.000000 0.000000 0.315537
3.000000 0.000000 -0.002570
0.000000 1.000000 1.000000
1.000000 1.000000 0.822390
2.000000 1.000000 0.381579
3.000000 1.000000 -0.044516
0.000000 2.000000 0.686192
1.000000 2.000000 0.364363
2.000000 2.000000 -0.094924
3.000000 2.000000 -0.488952
0.000000 3.000000 0.065211
1.000000 3.000000 -0.463864
2.000000 3.000000 -0.830293
3.000000 3.000000 -1.000000


==> tikz/data/pinn_reconstructions_view/z2/gt_z.txt <==
0.000000 0.000000 0.997007
1.000000 0.000000 0.536558
2.000000 0.000000 0.141328
3.000000 0.000000 0.157034
0.000000 1.000000 0.868324
1.000000 1.000000 0.827327
2.000000 1.000000 0.208198
3.000000 1.000000 -0.177687
0.000000 2.000000 1.000000
1.000000 2.000000 0.234510
2.000000 2.000000 -0.430076
3.000000 2.000000 -0.557229
0.000000 3.000000 0.089164
1.000000 3.000000 -0.459704
2.000000 3.000000 -1.000000
3.000000 3.000000 -0.599576


==> tikz/data/pinn_reconstructions_view/z2/info.txt <==
plane = -0.05 m 
win = 2 
sample = 175 
time = 0.0109375 s

==> tikz/data/pinn_reconstructions_view/z3/d25_z.txt <==
0.000000 0.000000 -1.000000
1.000000 0.000000 -0.674281
2.000000 0.000000 -0.034382
3.000000 0.000000 0.629967
0.000000 1.000000 -0.475474
1.000000 1.000000 0.020895
2.000000 1.000000 0.550726
3.000000 1.000000 1.000000
0.000000 2.000000 0.011905
1.000000 2.000000 0.412169
2.000000 2.000000 0.711285
3.000000 2.000000 0.541371
0.000000 3.000000 0.283628
1.000000 3.000000 0.504319
2.000000 3.000000 0.461025
3.000000 3.000000 -0.234664


==> tikz/data/pinn_reconstructions_view/z3/d50_z.txt <==
0.000000 0.000000 -1.000000
1.000000 0.000000 -0.691073
2.000000 0.000000 -0.126850
3.000000 0.000000 0.501553
0.000000 1.000000 -0.539692
1.000000 1.000000 -0.102535
2.000000 1.000000 0.370106
3.000000 1.000000 1.000000
0.000000 2.000000 -0.058894
1.000000 2.000000 0.226067
2.000000 2.000000 0.781003
3.000000 2.000000 0.792865
0.000000 3.000000 0.209368
1.000000 3.000000 0.520159
2.000000 3.000000 0.868264
3.000000 3.000000 -0.783298


==> tikz/data/pinn_reconstructions_view/z3/d75_z.txt <==
0.000000 0.000000 -1.000000
1.000000 0.000000 -0.646457
2.000000 0.000000 -0.089261
3.000000 0.000000 0.433439
0.000000 1.000000 -0.629305
1.000000 1.000000 -0.093950
2.000000 1.000000 0.446416
3.000000 1.000000 1.000000
0.000000 2.000000 -0.220556
1.000000 2.000000 0.300391
2.000000 2.000000 0.920380
3.000000 2.000000 0.922677
0.000000 3.000000 0.091794
1.000000 3.000000 0.643177
2.000000 3.000000 0.981046
3.000000 3.000000 -0.650956


==> tikz/data/pinn_reconstructions_view/z3/gt_z.txt <==
0.000000 0.000000 -0.859606
1.000000 0.000000 -0.450796
2.000000 0.000000 -0.132211
3.000000 0.000000 0.164127
0.000000 1.000000 -1.000000
1.000000 1.000000 -0.083904
2.000000 1.000000 0.288489
3.000000 1.000000 0.921781
0.000000 2.000000 -0.286810
1.000000 2.000000 0.110003
2.000000 2.000000 0.798112
3.000000 2.000000 1.000000
0.000000 3.000000 0.178127
1.000000 3.000000 0.441445
2.000000 3.000000 0.872699
3.000000 3.000000 -0.838512


==> tikz/data/pinn_reconstructions_view/z3/info.txt <==
plane = 0.05 m 
win = 2 
sample = 768 
time = 0.048 s

==> tikz/data/pinn_reconstructions_view/z4/d25_z.txt <==
0.000000 0.000000 -0.439132
1.000000 0.000000 -0.804196
2.000000 0.000000 -1.000000
3.000000 0.000000 -0.965848
0.000000 1.000000 0.071544
1.000000 1.000000 -0.374640
2.000000 1.000000 -0.671058
3.000000 1.000000 -0.711719
0.000000 2.000000 0.609720
1.000000 2.000000 0.167647
2.000000 2.000000 -0.212885
3.000000 2.000000 -0.381383
0.000000 3.000000 1.000000
1.000000 3.000000 0.623906
2.000000 3.000000 0.203448
3.000000 3.000000 -0.087394


==> tikz/data/pinn_reconstructions_view/z4/d50_z.txt <==
0.000000 0.000000 -0.705123
1.000000 0.000000 -0.942881
2.000000 0.000000 -1.000000
3.000000 0.000000 -0.925610
0.000000 1.000000 -0.246355
1.000000 1.000000 -0.521459
2.000000 1.000000 -0.583884
3.000000 1.000000 -0.549333
0.000000 2.000000 0.479110
1.000000 2.000000 0.190346
2.000000 2.000000 -0.020657
3.000000 2.000000 -0.008494
0.000000 3.000000 1.000000
1.000000 3.000000 0.824130
2.000000 3.000000 0.490898
3.000000 3.000000 0.324894


==> tikz/data/pinn_reconstructions_view/z4/d75_z.txt <==
0.000000 0.000000 -0.543593
1.000000 0.000000 -0.888088
2.000000 0.000000 -1.000000
3.000000 0.000000 -0.875108
0.000000 1.000000 -0.048357
1.000000 1.000000 -0.458187
2.000000 1.000000 -0.681161
3.000000 1.000000 -0.615113
0.000000 2.000000 0.594386
1.000000 2.000000 0.244498
2.000000 2.000000 -0.097311
3.000000 2.000000 -0.208513
0.000000 3.000000 1.000000
1.000000 3.000000 0.841184
2.000000 3.000000 0.518497
3.000000 3.000000 0.220864


==> tikz/data/pinn_reconstructions_view/z4/gt_z.txt <==
0.000000 0.000000 -0.235748
1.000000 0.000000 -1.000000
2.000000 0.000000 -0.953751
3.000000 0.000000 -0.614561
0.000000 1.000000 0.050156
1.000000 1.000000 -0.370279
2.000000 1.000000 -0.696377
3.000000 1.000000 -0.323084
0.000000 2.000000 0.573463
1.000000 2.000000 0.149775
2.000000 2.000000 0.020019
3.000000 2.000000 -0.326125
0.000000 3.000000 1.000000
1.000000 3.000000 0.667691
2.000000 3.000000 0.471362
3.000000 3.000000 0.358685


==> tikz/data/pinn_reconstructions_view/z4/info.txt <==
plane = 0.15 m 
win = 2 
sample = 326 
time = 0.020375 s

==> tikz/data/pinn_setup_dataset/posMic_25.txt <==
x y z
-0.150000 -0.150000 -0.150000
-0.150000 -0.150000 -0.050000
-0.150000 -0.050000 0.150000
-0.150000 0.050000 -0.150000
-0.150000 0.050000 -0.050000
-0.150000 0.050000 0.150000
-0.050000 -0.150000 -0.150000
-0.050000 0.050000 -0.050000
-0.050000 0.050000 0.050000
-0.050000 0.150000 -0.150000
-0.050000 0.150000 0.050000
0.050000 -0.050000 -0.050000
0.050000 0.150000 -0.150000
0.150000 -0.150000 -0.050000


==> tikz/data/pinn_setup_dataset/posMic_50.txt <==
x y z
-0.150000 -0.150000 -0.150000
-0.150000 -0.150000 -0.050000
-0.150000 -0.150000 0.150000
-0.150000 -0.050000 -0.050000
-0.150000 -0.050000 0.150000
-0.150000 0.050000 -0.050000
-0.150000 0.050000 0.050000
-0.150000 0.150000 -0.050000
-0.150000 0.150000 0.050000
-0.150000 0.150000 0.150000
-0.050000 -0.150000 -0.150000
-0.050000 -0.050000 0.050000
-0.050000 0.050000 -0.150000
-0.050000 0.050000 -0.050000
-0.050000 0.150000 -0.150000
-0.050000 0.150000 0.050000
-0.050000 0.150000 0.150000
0.050000 -0.150000 -0.050000
0.050000 -0.150000 0.150000
0.050000 -0.050000 0.050000
0.050000 0.050000 -0.150000
0.150000 -0.150000 -0.150000
0.150000 -0.150000 0.050000
0.150000 -0.150000 0.150000
0.150000 -0.050000 -0.150000
0.150000 0.050000 -0.050000
0.150000 0.050000 0.050000
0.150000 0.150000 -0.050000
0.150000 0.150000 0.150000


==> tikz/data/pinn_setup_dataset/posMic_75.txt <==
x y z
-0.150000 -0.150000 0.050000
-0.150000 -0.150000 0.150000
-0.150000 -0.050000 -0.150000
-0.150000 -0.050000 -0.050000
-0.150000 -0.050000 0.050000
-0.150000 -0.050000 0.150000
-0.150000 0.050000 -0.150000
-0.150000 0.050000 -0.050000
-0.150000 0.050000 0.050000
-0.150000 0.050000 0.150000
-0.150000 0.150000 -0.150000
-0.150000 0.150000 -0.050000
-0.150000 0.150000 0.050000
-0.150000 0.150000 0.150000
-0.050000 -0.150000 -0.150000
-0.050000 -0.150000 -0.050000
-0.050000 -0.150000 0.150000
-0.050000 -0.050000 -0.150000
-0.050000 -0.050000 -0.050000
-0.050000 -0.050000 0.050000
-0.050000 -0.050000 0.150000
-0.050000 0.050000 -0.150000
-0.050000 0.050000 -0.050000
-0.050000 0.050000 0.050000
-0.050000 0.050000 0.150000
-0.050000 0.150000 -0.050000
-0.050000 0.150000 0.050000
-0.050000 0.150000 0.150000
0.050000 -0.150000 -0.150000
0.050000 -0.150000 -0.050000
0.050000 -0.150000 0.050000
0.050000 -0.150000 0.150000
0.050000 -0.050000 -0.050000
0.050000 -0.050000 0.150000
0.050000 0.050000 -0.150000
0.050000 0.050000 -0.050000
0.050000 0.050000 0.150000
0.050000 0.150000 -0.150000
0.050000 0.150000 0.050000
0.150000 -0.150000 -0.150000
0.150000 -0.150000 -0.050000
0.150000 -0.150000 0.050000
0.150000 -0.150000 0.150000
0.150000 -0.050000 -0.150000
0.150000 -0.050000 -0.050000
0.150000 -0.050000 0.050000
0.150000 -0.050000 0.150000
0.150000 0.050000 -0.150000
0.150000 0.050000 -0.050000
0.150000 0.050000 0.050000
0.150000 0.050000 0.150000
0.150000 0.150000 -0.150000
0.150000 0.150000 -0.050000
0.150000 0.150000 0.050000


==> tikz/data/pinn_setup_dataset/posMic_gt.txt <==
x y z
-0.150000 -0.150000 -0.150000
-0.150000 -0.150000 -0.050000
-0.150000 -0.150000 0.050000
-0.150000 -0.150000 0.150000
-0.150000 -0.050000 -0.150000
-0.150000 -0.050000 -0.050000
-0.150000 -0.050000 0.050000
-0.150000 -0.050000 0.150000
-0.150000 0.050000 -0.150000
-0.150000 0.050000 -0.050000
-0.150000 0.050000 0.050000
-0.150000 0.050000 0.150000
-0.150000 0.150000 -0.150000
-0.150000 0.150000 -0.050000
-0.150000 0.150000 0.050000
-0.150000 0.150000 0.150000
-0.050000 -0.150000 -0.150000
-0.050000 -0.150000 -0.050000
-0.050000 -0.150000 0.050000
-0.050000 -0.150000 0.150000
-0.050000 -0.050000 -0.150000
-0.050000 -0.050000 -0.050000
-0.050000 -0.050000 0.050000
-0.050000 -0.050000 0.150000
-0.050000 0.050000 -0.150000
-0.050000 0.050000 -0.050000
-0.050000 0.050000 0.050000
-0.050000 0.050000 0.150000
-0.050000 0.150000 -0.150000
-0.050000 0.150000 -0.050000
-0.050000 0.150000 0.050000
-0.050000 0.150000 0.150000
0.050000 -0.150000 -0.150000
0.050000 -0.150000 -0.050000
0.050000 -0.150000 0.050000
0.050000 -0.150000 0.150000
0.050000 -0.050000 -0.150000
0.050000 -0.050000 -0.050000
0.050000 -0.050000 0.050000
0.050000 -0.050000 0.150000
0.050000 0.050000 -0.150000
0.050000 0.050000 -0.050000
0.050000 0.050000 0.050000
0.050000 0.050000 0.150000
0.050000 0.150000 -0.150000
0.050000 0.150000 -0.050000
0.050000 0.150000 0.050000
0.050000 0.150000 0.150000
0.150000 -0.150000 -0.150000
0.150000 -0.150000 -0.050000
0.150000 -0.150000 0.050000
0.150000 -0.150000 0.150000
0.150000 -0.050000 -0.150000
0.150000 -0.050000 -0.050000
0.150000 -0.050000 0.050000
0.150000 -0.050000 0.150000
0.150000 0.050000 -0.150000
0.150000 0.050000 -0.050000
0.150000 0.050000 0.050000
0.150000 0.050000 0.150000
0.150000 0.150000 -0.150000
0.150000 0.150000 -0.050000
0.150000 0.150000 0.050000
0.150000 0.150000 0.150000


==> tikz/data/pinn_setup_dataset/posSrcgt.txt <==
2.000000
1.500000
0.000000


==> tikz/data/pinn_setup_dataset/src.txt <==
0.000000 2.000000
1.000000 1.500000
2.000000 0.000000


==> tikz/data/pinn_time_reconstruction/ex1/gt.txt <==
0.000000 0.021394
1.000000 -0.005508
2.000000 -0.029523
3.000000 -0.063498
4.000000 -0.081441
5.000000 -0.094342
6.000000 -0.116607
7.000000 -0.113531
8.000000 -0.107857
9.000000 -0.099974
10.000000 -0.077443
11.000000 -0.065913
12.000000 -0.044090
13.000000 -0.007646
14.000000 0.029773
15.000000 0.069294
16.000000 0.107777
17.000000 0.142850
18.000000 0.181085
19.000000 0.204566
20.000000 0.203749
21.000000 0.216698
22.000000 0.229063
23.000000 0.224054
24.000000 0.221967
25.000000 0.222864
26.000000 0.226146
27.000000 0.204937
28.000000 0.165313
29.000000 0.148560
30.000000 0.109187
31.000000 0.050988
32.000000 0.040486
33.000000 0.050558
34.000000 0.070061
35.000000 0.096978
36.000000 0.085967
37.000000 0.066148
38.000000 0.035330
39.000000 -0.032565
40.000000 -0.090756
41.000000 -0.160933
42.000000 -0.260747
43.000000 -0.348520
44.000000 -0.428822
45.000000 -0.487807
46.000000 -0.498252
47.000000 -0.491149
48.000000 -0.476039
49.000000 -0.437827
50.000000 -0.386357
51.000000 -0.322794
52.000000 -0.269291
53.000000 -0.217277
54.000000 -0.148501
55.000000 -0.104706
56.000000 -0.064598
57.000000 -0.009350
58.000000 0.032738
59.000000 0.087937
60.000000 0.140297
61.000000 0.175077
62.000000 0.218212
63.000000 0.250634
64.000000 0.272930
65.000000 0.272429
66.000000 0.249338
67.000000 0.232529
68.000000 0.181591
69.000000 0.118537
70.000000 0.077764
71.000000 0.029757
72.000000 -0.015546
73.000000 -0.054359
74.000000 -0.083655
75.000000 -0.097317
76.000000 -0.092323
77.000000 -0.083121
78.000000 -0.086489
79.000000 -0.076889
80.000000 -0.063250
81.000000 -0.051003
82.000000 -0.021743
83.000000 0.017363
84.000000 0.073452
85.000000 0.131511
86.000000 0.180926
87.000000 0.241937
88.000000 0.293762
89.000000 0.317986
90.000000 0.331400
91.000000 0.332571
92.000000 0.324392
93.000000 0.313791
94.000000 0.282954
95.000000 0.238143
96.000000 0.191215
97.000000 0.123893
98.000000 0.057516
99.000000 0.002616
100.000000 -0.053821
101.000000 -0.089763
102.000000 -0.121109
103.000000 -0.159174
104.000000 -0.168613
105.000000 -0.173620
106.000000 -0.178189
107.000000 -0.160383
108.000000 -0.135320
109.000000 -0.093817
110.000000 -0.038065
111.000000 0.044103
112.000000 0.160615
113.000000 0.253505
114.000000 0.295439
115.000000 0.287087
116.000000 0.223799
117.000000 0.119615
118.000000 -0.019954
119.000000 -0.174763
120.000000 -0.328851
121.000000 -0.497351
122.000000 -0.627877
123.000000 -0.702675
124.000000 -0.729085
125.000000 -0.672802
126.000000 -0.601055
127.000000 -0.518460
128.000000 -0.390130
129.000000 -0.274421
130.000000 -0.151319
131.000000 -0.030578
132.000000 0.053768
133.000000 0.135640
134.000000 0.176837
135.000000 0.203746
136.000000 0.246277
137.000000 0.269430
138.000000 0.291239
139.000000 0.267464
140.000000 0.228003
141.000000 0.236861
142.000000 0.216659
143.000000 0.176396
144.000000 0.153085
145.000000 0.117336
146.000000 0.081953
147.000000 0.062336
148.000000 0.056002
149.000000 0.050148
150.000000 0.033551
151.000000 0.021379
152.000000 0.005442
153.000000 -0.003645
154.000000 0.005207
155.000000 -0.013623
156.000000 -0.046846
157.000000 -0.064868
158.000000 -0.077000
159.000000 -0.077236
160.000000 -0.061326
161.000000 -0.025573
162.000000 0.017718
163.000000 0.062161
164.000000 0.116535
165.000000 0.178541
166.000000 0.242861
167.000000 0.282990
168.000000 0.280173
169.000000 0.257099
170.000000 0.238257
171.000000 0.215797
172.000000 0.190181
173.000000 0.148596
174.000000 0.098910
175.000000 0.057103
176.000000 0.011829
177.000000 0.005239
178.000000 0.026422
179.000000 0.014222
180.000000 0.009060
181.000000 -0.006916
182.000000 -0.035845
183.000000 -0.017577
184.000000 -0.004481
185.000000 0.012424
186.000000 0.081250
187.000000 0.165185
188.000000 0.250141
189.000000 0.315138
190.000000 0.343897
191.000000 0.323943
192.000000 0.222744
193.000000 0.073742
194.000000 -0.094191
195.000000 -0.299027
196.000000 -0.510019
197.000000 -0.681240
198.000000 -0.818167
199.000000 -0.897612
200.000000 -0.888521
201.000000 -0.816232
202.000000 -0.707886
203.000000 -0.567106
204.000000 -0.407756
205.000000 -0.258364
206.000000 -0.127862
207.000000 -0.005868
208.000000 0.090171
209.000000 0.130968
210.000000 0.160240
211.000000 0.188169
212.000000 0.191643
213.000000 0.205741
214.000000 0.220820
215.000000 0.193304
216.000000 0.145579
217.000000 0.126012
218.000000 0.118927
219.000000 0.085603
220.000000 0.050132
221.000000 0.035262
222.000000 0.015593
223.000000 0.003115
224.000000 0.021522
225.000000 0.045424
226.000000 0.066829
227.000000 0.087330
228.000000 0.091573
229.000000 0.089166
230.000000 0.099906
231.000000 0.108066
232.000000 0.087951
233.000000 0.053045
234.000000 0.033449
235.000000 0.021043
236.000000 0.016664
237.000000 0.042890
238.000000 0.097583
239.000000 0.144827
240.000000 0.190478
241.000000 0.260676
242.000000 0.326724
243.000000 0.355811
244.000000 0.357924
245.000000 0.337883
246.000000 0.297473
247.000000 0.253329
248.000000 0.201524
249.000000 0.123766
250.000000 0.028714
251.000000 -0.051355
252.000000 -0.117469
253.000000 -0.160120
254.000000 -0.155579
255.000000 -0.149202
256.000000 -0.149808
257.000000 -0.126835
258.000000 -0.104698
259.000000 -0.070162
260.000000 -0.015440
261.000000 0.045723
262.000000 0.150140
263.000000 0.282136
264.000000 0.383636
265.000000 0.443826
266.000000 0.446767
267.000000 0.374675
268.000000 0.237668
269.000000 0.046893
270.000000 -0.166268
271.000000 -0.385839
272.000000 -0.596188
273.000000 -0.766675
274.000000 -0.880555
275.000000 -0.917662
276.000000 -0.877665
277.000000 -0.783251
278.000000 -0.656841
279.000000 -0.491939
280.000000 -0.312202
281.000000 -0.145950
282.000000 0.023834
283.000000 0.154165
284.000000 0.225896
285.000000 0.271029
286.000000 0.266170
287.000000 0.232510
288.000000 0.204045
289.000000 0.141891
290.000000 0.055633
291.000000 -0.003097
292.000000 -0.041189
293.000000 -0.071129
294.000000 -0.063540
295.000000 -0.029391
296.000000 0.007778
297.000000 0.055470
298.000000 0.114636
299.000000 0.164452
300.000000 0.211807
301.000000 0.247890
302.000000 0.236776
303.000000 0.208177
304.000000 0.178345
305.000000 0.133171
306.000000 0.082321
307.000000 0.026575
308.000000 -0.027939
309.000000 -0.081573
310.000000 -0.128001
311.000000 -0.134514
312.000000 -0.098943
313.000000 -0.042302
314.000000 0.026011
315.000000 0.108332
316.000000 0.209717
317.000000 0.311795
318.000000 0.389065
319.000000 0.436176
320.000000 0.448248
321.000000 0.437001
322.000000 0.402453
323.000000 0.336000
324.000000 0.251815
325.000000 0.151025
326.000000 0.027412
327.000000 -0.090809
328.000000 -0.155701
329.000000 -0.166962
330.000000 -0.165450
331.000000 -0.156690
332.000000 -0.124544
333.000000 -0.084233
334.000000 -0.062887
335.000000 -0.017366
336.000000 0.043688
337.000000 0.077911
338.000000 0.156890
339.000000 0.259209
340.000000 0.308922
341.000000 0.336637
342.000000 0.322925
343.000000 0.221936
344.000000 0.050294
345.000000 -0.149770
346.000000 -0.364358
347.000000 -0.569850
348.000000 -0.743208
349.000000 -0.881132
350.000000 -0.942456
351.000000 -0.925859
352.000000 -0.830715
353.000000 -0.685761
354.000000 -0.531318
355.000000 -0.343058
356.000000 -0.154646
357.000000 0.008540
358.000000 0.156424
359.000000 0.263368
360.000000 0.322864
361.000000 0.323505
362.000000 0.281196
363.000000 0.238208
364.000000 0.184720
365.000000 0.111744
366.000000 0.019852
367.000000 -0.054829
368.000000 -0.090354
369.000000 -0.115058
370.000000 -0.098780
371.000000 -0.035012
372.000000 0.025953
373.000000 0.069433
374.000000 0.127257
375.000000 0.197376
376.000000 0.247964
377.000000 0.280042
378.000000 0.274658
379.000000 0.241805
380.000000 0.206650
381.000000 0.156013
382.000000 0.095729
383.000000 0.027352
384.000000 -0.045356
385.000000 -0.112407
386.000000 -0.172358
387.000000 -0.186225
388.000000 -0.145142
389.000000 -0.085210
390.000000 -0.001476
391.000000 0.109630
392.000000 0.236999
393.000000 0.356546
394.000000 0.449342
395.000000 0.510290
396.000000 0.536685
397.000000 0.527037
398.000000 0.474509
399.000000 0.391960
400.000000 0.279481
401.000000 0.137879
402.000000 -0.008435
403.000000 -0.140521
404.000000 -0.219054
405.000000 -0.240708
406.000000 -0.244616
407.000000 -0.230320
408.000000 -0.186531
409.000000 -0.133403
410.000000 -0.080913
411.000000 -0.022217
412.000000 0.024060
413.000000 0.044431
414.000000 0.107590
415.000000 0.228604
416.000000 0.314044
417.000000 0.345658
418.000000 0.345267
419.000000 0.250523
420.000000 0.057235
421.000000 -0.135776
422.000000 -0.318254
423.000000 -0.520242
424.000000 -0.702185
425.000000 -0.822600
426.000000 -0.870554
427.000000 -0.856951
428.000000 -0.760367
429.000000 -0.612534
430.000000 -0.479128
431.000000 -0.321314
432.000000 -0.158062
433.000000 -0.042080
434.000000 0.072927
435.000000 0.176111
436.000000 0.202491
437.000000 0.189978
438.000000 0.173629
439.000000 0.143386
440.000000 0.098336
441.000000 0.037576
442.000000 -0.022321
443.000000 -0.077511
444.000000 -0.102786
445.000000 -0.079596
446.000000 -0.035858
447.000000 0.030927
448.000000 0.114196
449.000000 0.189626
450.000000 0.249669
451.000000 0.304611
452.000000 0.341426
453.000000 0.315425
454.000000 0.253896
455.000000 0.191615
456.000000 0.108894
457.000000 0.025587
458.000000 -0.048694
459.000000 -0.118319
460.000000 -0.176090
461.000000 -0.215770
462.000000 -0.218696
463.000000 -0.188573
464.000000 -0.133685
465.000000 -0.043919
466.000000 0.058503
467.000000 0.161064
468.000000 0.294597
469.000000 0.420037
470.000000 0.484874
471.000000 0.520643
472.000000 0.524768
473.000000 0.478562
474.000000 0.409167
475.000000 0.329134
476.000000 0.229841
477.000000 0.106327
478.000000 -0.013790
479.000000 -0.113876
480.000000 -0.178820
481.000000 -0.172541
482.000000 -0.135350
483.000000 -0.110341
484.000000 -0.058402
485.000000 0.012967
486.000000 0.061078
487.000000 0.089741
488.000000 0.120747
489.000000 0.133794
490.000000 0.128760
491.000000 0.182072
492.000000 0.265410
493.000000 0.298010
494.000000 0.287783
495.000000 0.214508
496.000000 0.047541
497.000000 -0.154436
498.000000 -0.328641
499.000000 -0.506550
500.000000 -0.685197
501.000000 -0.802135
502.000000 -0.855193
503.000000 -0.832050
504.000000 -0.724057
505.000000 -0.572999
506.000000 -0.415185
507.000000 -0.267525
508.000000 -0.133674
509.000000 -0.031003
510.000000 0.053960
511.000000 0.124863
512.000000 0.144252
513.000000 0.136307
514.000000 0.123442
515.000000 0.102642
516.000000 0.083462
517.000000 0.048202
518.000000 -0.004365
519.000000 -0.055717
520.000000 -0.083814
521.000000 -0.073012
522.000000 -0.037200
523.000000 0.026576
524.000000 0.120963
525.000000 0.206147
526.000000 0.255502
527.000000 0.296890
528.000000 0.332990
529.000000 0.307152
530.000000 0.227144
531.000000 0.133854
532.000000 0.032526
533.000000 -0.053626
534.000000 -0.127106
535.000000 -0.194341
536.000000 -0.237708
537.000000 -0.248192
538.000000 -0.227442
539.000000 -0.170752
540.000000 -0.071957
541.000000 0.043813
542.000000 0.149805
543.000000 0.263357
544.000000 0.393348
545.000000 0.510059
546.000000 0.582641
547.000000 0.594492
548.000000 0.557795
549.000000 0.483432
550.000000 0.377846
551.000000 0.260841
552.000000 0.132061
553.000000 -0.001074
554.000000 -0.119838
555.000000 -0.228993
556.000000 -0.295541
557.000000 -0.277074
558.000000 -0.213955
559.000000 -0.152614
560.000000 -0.092537
561.000000 -0.016477
562.000000 0.062258
563.000000 0.104180
564.000000 0.129128
565.000000 0.156175
566.000000 0.146587
567.000000 0.128883
568.000000 0.156061
569.000000 0.212873
570.000000 0.242135
571.000000 0.204817
572.000000 0.105663
573.000000 -0.048061
574.000000 -0.214956
575.000000 -0.359259
576.000000 -0.501867
577.000000 -0.621254
578.000000 -0.670348
579.000000 -0.674051
580.000000 -0.647477
581.000000 -0.557640
582.000000 -0.425703
583.000000 -0.318739
584.000000 -0.232464
585.000000 -0.135194
586.000000 -0.058005
587.000000 -0.012009
588.000000 0.042198
589.000000 0.079623
590.000000 0.069546
591.000000 0.053199
592.000000 0.038464
593.000000 0.007489
594.000000 -0.029896
595.000000 -0.070258
596.000000 -0.110608
597.000000 -0.120569
598.000000 -0.080830
599.000000 -0.006399
600.000000 0.088803
601.000000 0.194613
602.000000 0.283271
603.000000 0.329400
604.000000 0.338295
605.000000 0.318720
606.000000 0.258919
607.000000 0.168234
608.000000 0.076891
609.000000 0.005449
610.000000 -0.048372
611.000000 -0.087183
612.000000 -0.112454
613.000000 -0.136801
614.000000 -0.142652
615.000000 -0.121673
616.000000 -0.085489
617.000000 -0.020546
618.000000 0.071031
619.000000 0.171272
620.000000 0.277071
621.000000 0.386352
622.000000 0.474801
623.000000 0.523968
624.000000 0.523445
625.000000 0.462904
626.000000 0.358705
627.000000 0.230770
628.000000 0.103606
629.000000 -0.007160
630.000000 -0.106018
631.000000 -0.189003
632.000000 -0.246326
633.000000 -0.269375
634.000000 -0.245005
635.000000 -0.168771
636.000000 -0.092766
637.000000 -0.040326
638.000000 0.035991
639.000000 0.093292
640.000000 0.093859
641.000000 0.094899
642.000000 0.096621
643.000000 0.088659
644.000000 0.121696
645.000000 0.194848
646.000000 0.254900
647.000000 0.264320
648.000000 0.223401
649.000000 0.130657
650.000000 -0.035621
651.000000 -0.210845
652.000000 -0.339342
653.000000 -0.467310
654.000000 -0.564933
655.000000 -0.588946
656.000000 -0.571082
657.000000 -0.521829
658.000000 -0.452883
659.000000 -0.373561
660.000000 -0.297861
661.000000 -0.239837
662.000000 -0.175922
663.000000 -0.105955
664.000000 -0.043549
665.000000 0.014984
666.000000 0.052637
667.000000 0.051452
668.000000 0.037661
669.000000 0.020573
670.000000 -0.020183
671.000000 -0.072770
672.000000 -0.117493
673.000000 -0.139467
674.000000 -0.123158
675.000000 -0.064188
676.000000 0.027962
677.000000 0.131812
678.000000 0.231309
679.000000 0.293171
680.000000 0.305649
681.000000 0.302478
682.000000 0.275855
683.000000 0.223355
684.000000 0.168911
685.000000 0.123151
686.000000 0.092401
687.000000 0.057686
688.000000 0.027863
689.000000 0.014514
690.000000 -0.012043
691.000000 -0.050057
692.000000 -0.077528
693.000000 -0.069562
694.000000 -0.017810
695.000000 0.060981
696.000000 0.170856
697.000000 0.294475
698.000000 0.395142
699.000000 0.466271
700.000000 0.481562
701.000000 0.438198
702.000000 0.368565
703.000000 0.253138
704.000000 0.118229
705.000000 0.013433
706.000000 -0.069180
707.000000 -0.136320
708.000000 -0.190602
709.000000 -0.228687
710.000000 -0.237479
711.000000 -0.206471
712.000000 -0.140813
713.000000 -0.084016
714.000000 -0.043411
715.000000 0.002296
716.000000 0.033427
717.000000 0.045903
718.000000 0.061835
719.000000 0.066996
720.000000 0.057672
721.000000 0.064825
722.000000 0.124136
723.000000 0.210876
724.000000 0.243361
725.000000 0.220472
726.000000 0.137970
727.000000 -0.028237
728.000000 -0.191749
729.000000 -0.318885
730.000000 -0.439513
731.000000 -0.505187
732.000000 -0.513537
733.000000 -0.516981
734.000000 -0.500861
735.000000 -0.436059
736.000000 -0.354951
737.000000 -0.292039
738.000000 -0.234571
739.000000 -0.163218
740.000000 -0.102369
741.000000 -0.041369
742.000000 0.037899
743.000000 0.087695
744.000000 0.109340
745.000000 0.124704
746.000000 0.103779
747.000000 0.059459
748.000000 0.021916
749.000000 -0.018805
750.000000 -0.057130
751.000000 -0.060685
752.000000 -0.015346
753.000000 0.037862
754.000000 0.087396
755.000000 0.145655
756.000000 0.168626
757.000000 0.150795
758.000000 0.135413
759.000000 0.124674
760.000000 0.119231
761.000000 0.126649
762.000000 0.135869
763.000000 0.141903
764.000000 0.149036
765.000000 0.143871
766.000000 0.098021
767.000000 0.018297
768.000000 -0.063374
769.000000 -0.126127
770.000000 -0.134427
771.000000 -0.065523
772.000000 0.048517
773.000000 0.165898
774.000000 0.278836
775.000000 0.370918
776.000000 0.421488
777.000000 0.432222
778.000000 0.398525
779.000000 0.307993
780.000000 0.182255
781.000000 0.076912
782.000000 0.012498
783.000000 -0.032589
784.000000 -0.072854
785.000000 -0.127781
786.000000 -0.195112
787.000000 -0.248751
788.000000 -0.260208
789.000000 -0.228214
790.000000 -0.189240
791.000000 -0.147016
792.000000 -0.104299
793.000000 -0.069939
794.000000 -0.029280
795.000000 0.022026
796.000000 0.062055
797.000000 0.065514
798.000000 0.076689
799.000000 0.157163


==> tikz/data/pinn_time_reconstruction/ex1/info.txt <==
win = 3 
rate = 75 
fs = 16000 
id_mic = 47 
known_signal = 0

==> tikz/data/pinn_time_reconstruction/ex1/kernel.txt <==
0.000000 -0.045465
1.000000 -0.133249
2.000000 -0.161410
3.000000 -0.126810
4.000000 -0.071675
5.000000 -0.063208
6.000000 -0.093884
7.000000 -0.131474
8.000000 -0.133533
9.000000 -0.096714
10.000000 -0.038763
11.000000 0.001937
12.000000 0.012883
13.000000 0.011419
14.000000 -0.000363
15.000000 0.001512
16.000000 0.036833
17.000000 0.098958
18.000000 0.176618
19.000000 0.250891
20.000000 0.293754
21.000000 0.305912
22.000000 0.278855
23.000000 0.225496
24.000000 0.183863
25.000000 0.170129
26.000000 0.181922
27.000000 0.198911
28.000000 0.202242
29.000000 0.180854
30.000000 0.124424
31.000000 0.058908
32.000000 0.029261
33.000000 0.041784
34.000000 0.072890
35.000000 0.102795
36.000000 0.115390
37.000000 0.094710
38.000000 0.039222
39.000000 -0.027419
40.000000 -0.087888
41.000000 -0.155243
42.000000 -0.235562
43.000000 -0.317962
44.000000 -0.396817
45.000000 -0.464292
46.000000 -0.504731
47.000000 -0.513145
48.000000 -0.506635
49.000000 -0.479748
50.000000 -0.422681
51.000000 -0.354720
52.000000 -0.278176
53.000000 -0.198536
54.000000 -0.133182
55.000000 -0.084949
56.000000 -0.048482
57.000000 -0.010012
58.000000 0.032689
59.000000 0.075403
60.000000 0.122641
61.000000 0.171835
62.000000 0.216303
63.000000 0.254688
64.000000 0.279139
65.000000 0.280701
66.000000 0.264611
67.000000 0.231176
68.000000 0.181601
69.000000 0.131208
70.000000 0.086065
71.000000 0.042794
72.000000 -0.002191
73.000000 -0.046305
74.000000 -0.081354
75.000000 -0.105517
76.000000 -0.115992
77.000000 -0.114520
78.000000 -0.105113
79.000000 -0.089147
80.000000 -0.072299
81.000000 -0.050732
82.000000 -0.019901
83.000000 0.018828
84.000000 0.066638
85.000000 0.121036
86.000000 0.181468
87.000000 0.243625
88.000000 0.296300
89.000000 0.335932
90.000000 0.360870
91.000000 0.370774
92.000000 0.365661
93.000000 0.342179
94.000000 0.301710
95.000000 0.244134
96.000000 0.169876
97.000000 0.090539
98.000000 0.017439
99.000000 -0.043404
100.000000 -0.086876
101.000000 -0.114348
102.000000 -0.131880
103.000000 -0.144924
104.000000 -0.152547
105.000000 -0.151878
106.000000 -0.143557
107.000000 -0.126899
108.000000 -0.098975
109.000000 -0.060240
110.000000 -0.011081
111.000000 0.058802
112.000000 0.142275
113.000000 0.213032
114.000000 0.256759
115.000000 0.259372
116.000000 0.215752
117.000000 0.127120
118.000000 -0.001197
119.000000 -0.150191
120.000000 -0.311261
121.000000 -0.467506
122.000000 -0.595583
123.000000 -0.680359
124.000000 -0.706561
125.000000 -0.680749
126.000000 -0.614322
127.000000 -0.514326
128.000000 -0.394515
129.000000 -0.267960
130.000000 -0.146028
131.000000 -0.034146
132.000000 0.058020
133.000000 0.123260
134.000000 0.166178
135.000000 0.196849
136.000000 0.221675
137.000000 0.240575
138.000000 0.245274
139.000000 0.233924
140.000000 0.224323
141.000000 0.217393
142.000000 0.202031
143.000000 0.178659
144.000000 0.151047
145.000000 0.120565
146.000000 0.086027
147.000000 0.064216
148.000000 0.059568
149.000000 0.053452
150.000000 0.045496
151.000000 0.038240
152.000000 0.028439
153.000000 0.019916
154.000000 0.009454
155.000000 -0.010393
156.000000 -0.035621
157.000000 -0.051562
158.000000 -0.058129
159.000000 -0.058967
160.000000 -0.042559
161.000000 -0.015116
162.000000 0.012433
163.000000 0.048679
164.000000 0.097406
165.000000 0.158656
166.000000 0.222785
167.000000 0.271339
168.000000 0.297192
169.000000 0.299744
170.000000 0.280104
171.000000 0.241138
172.000000 0.182235
173.000000 0.110830
174.000000 0.040657
175.000000 -0.017327
176.000000 -0.047518
177.000000 -0.044811
178.000000 -0.025439
179.000000 -0.006818
180.000000 0.004843
181.000000 0.011847
182.000000 0.018955
183.000000 0.031522
184.000000 0.049038
185.000000 0.075605
186.000000 0.124233
187.000000 0.192607
188.000000 0.265519
189.000000 0.328431
190.000000 0.356444
191.000000 0.325039
192.000000 0.229984
193.000000 0.085811
194.000000 -0.094390
195.000000 -0.305911
196.000000 -0.523254
197.000000 -0.710469
198.000000 -0.852220
199.000000 -0.928181
200.000000 -0.917543
201.000000 -0.835043
202.000000 -0.711729
203.000000 -0.564990
204.000000 -0.406232
205.000000 -0.250767
206.000000 -0.110889
207.000000 0.007871
208.000000 0.094087
209.000000 0.140718
210.000000 0.166080
211.000000 0.180527
212.000000 0.184421
213.000000 0.186978
214.000000 0.181967
215.000000 0.158802
216.000000 0.132250
217.000000 0.122429
218.000000 0.119970
219.000000 0.104600
220.000000 0.082625
221.000000 0.065204
222.000000 0.046559
223.000000 0.036370
224.000000 0.047381
225.000000 0.068074
226.000000 0.084452
227.000000 0.092644
228.000000 0.097155
229.000000 0.102013
230.000000 0.105341
231.000000 0.096718
232.000000 0.074841
233.000000 0.049427
234.000000 0.025187
235.000000 0.014958
236.000000 0.022721
237.000000 0.048513
238.000000 0.092200
239.000000 0.136899
240.000000 0.192258
241.000000 0.263680
242.000000 0.326578
243.000000 0.370789
244.000000 0.387593
245.000000 0.372082
246.000000 0.329725
247.000000 0.257165
248.000000 0.158836
249.000000 0.052231
250.000000 -0.053161
251.000000 -0.141565
252.000000 -0.190772
253.000000 -0.199317
254.000000 -0.179224
255.000000 -0.149663
256.000000 -0.120885
257.000000 -0.086117
258.000000 -0.046757
259.000000 -0.005257
260.000000 0.040222
261.000000 0.097251
262.000000 0.180358
263.000000 0.279174
264.000000 0.365126
265.000000 0.419288
266.000000 0.423030
267.000000 0.354922
268.000000 0.219804
269.000000 0.041921
270.000000 -0.168172
271.000000 -0.395482
272.000000 -0.612046
273.000000 -0.791269
274.000000 -0.903922
275.000000 -0.936365
276.000000 -0.892497
277.000000 -0.785856
278.000000 -0.636346
279.000000 -0.459303
280.000000 -0.277706
281.000000 -0.101334
282.000000 0.060502
283.000000 0.175823
284.000000 0.237376
285.000000 0.257912
286.000000 0.246470
287.000000 0.215800
288.000000 0.169280
289.000000 0.104940
290.000000 0.035332
291.000000 -0.022002
292.000000 -0.059107
293.000000 -0.069282
294.000000 -0.046951
295.000000 -0.006528
296.000000 0.032178
297.000000 0.073323
298.000000 0.126721
299.000000 0.180239
300.000000 0.222034
301.000000 0.247783
302.000000 0.247365
303.000000 0.222814
304.000000 0.185589
305.000000 0.141435
306.000000 0.090377
307.000000 0.033092
308.000000 -0.023190
309.000000 -0.075642
310.000000 -0.112632
311.000000 -0.112346
312.000000 -0.081873
313.000000 -0.035965
314.000000 0.030813
315.000000 0.115175
316.000000 0.211113
317.000000 0.313208
318.000000 0.406373
319.000000 0.474128
320.000000 0.498991
321.000000 0.476380
322.000000 0.413518
323.000000 0.315191
324.000000 0.188139
325.000000 0.048102
326.000000 -0.081813
327.000000 -0.176951
328.000000 -0.217663
329.000000 -0.212256
330.000000 -0.185302
331.000000 -0.145884
332.000000 -0.101450
333.000000 -0.062985
334.000000 -0.025330
335.000000 0.022673
336.000000 0.072407
337.000000 0.118814
338.000000 0.181253
339.000000 0.253219
340.000000 0.304817
341.000000 0.325183
342.000000 0.299460
343.000000 0.207069
344.000000 0.046997
345.000000 -0.156079
346.000000 -0.373899
347.000000 -0.588810
348.000000 -0.775493
349.000000 -0.903921
350.000000 -0.951751
351.000000 -0.913199
352.000000 -0.802086
353.000000 -0.648353
354.000000 -0.475752
355.000000 -0.294608
356.000000 -0.122352
357.000000 0.031188
358.000000 0.161066
359.000000 0.251435
360.000000 0.294434
361.000000 0.289939
362.000000 0.253381
363.000000 0.206685
364.000000 0.146062
365.000000 0.068264
366.000000 -0.011418
367.000000 -0.073216
368.000000 -0.106703
369.000000 -0.110644
370.000000 -0.074063
371.000000 -0.007784
372.000000 0.051771
373.000000 0.103196
374.000000 0.165373
375.000000 0.230738
376.000000 0.280379
377.000000 0.306596
378.000000 0.306044
379.000000 0.276599
380.000000 0.226355
381.000000 0.165369
382.000000 0.094010
383.000000 0.016584
384.000000 -0.058454
385.000000 -0.125492
386.000000 -0.169736
387.000000 -0.169623
388.000000 -0.128399
389.000000 -0.068098
390.000000 0.011705
391.000000 0.116518
392.000000 0.235056
393.000000 0.355397
394.000000 0.459919
395.000000 0.532223
396.000000 0.558911
397.000000 0.529456
398.000000 0.454032
399.000000 0.344795
400.000000 0.203640
401.000000 0.043485
402.000000 -0.109387
403.000000 -0.223372
404.000000 -0.276586
405.000000 -0.277787
406.000000 -0.250976
407.000000 -0.202877
408.000000 -0.142476
409.000000 -0.086482
410.000000 -0.029768
411.000000 0.027886
412.000000 0.072144
413.000000 0.106587
414.000000 0.158071
415.000000 0.233675
416.000000 0.298342
417.000000 0.328712
418.000000 0.310574
419.000000 0.212008
420.000000 0.041145
421.000000 -0.154444
422.000000 -0.355460
423.000000 -0.557689
424.000000 -0.729067
425.000000 -0.838839
426.000000 -0.880850
427.000000 -0.844967
428.000000 -0.730773
429.000000 -0.575939
430.000000 -0.418015
431.000000 -0.264820
432.000000 -0.122414
433.000000 -0.004028
434.000000 0.090627
435.000000 0.159533
436.000000 0.185951
437.000000 0.175122
438.000000 0.148565
439.000000 0.112370
440.000000 0.065794
441.000000 0.011057
442.000000 -0.045582
443.000000 -0.089304
444.000000 -0.100722
445.000000 -0.071234
446.000000 -0.009968
447.000000 0.070345
448.000000 0.155814
449.000000 0.230067
450.000000 0.289618
451.000000 0.337391
452.000000 0.357911
453.000000 0.331074
454.000000 0.265467
455.000000 0.181525
456.000000 0.086759
457.000000 -0.006963
458.000000 -0.088027
459.000000 -0.153325
460.000000 -0.200003
461.000000 -0.224719
462.000000 -0.219779
463.000000 -0.180207
464.000000 -0.112633
465.000000 -0.028649
466.000000 0.062921
467.000000 0.166225
468.000000 0.284789
469.000000 0.396999
470.000000 0.480885
471.000000 0.534058
472.000000 0.544769
473.000000 0.505027
474.000000 0.428545
475.000000 0.321883
476.000000 0.185987
477.000000 0.034480
478.000000 -0.104658
479.000000 -0.198503
480.000000 -0.228773
481.000000 -0.200022
482.000000 -0.140681
483.000000 -0.075712
484.000000 -0.006237
485.000000 0.057928
486.000000 0.104410
487.000000 0.138843
488.000000 0.158385
489.000000 0.157312
490.000000 0.159721
491.000000 0.193705
492.000000 0.240756
493.000000 0.260138
494.000000 0.236349
495.000000 0.157566
496.000000 0.013062
497.000000 -0.167253
498.000000 -0.347395
499.000000 -0.525819
500.000000 -0.688754
501.000000 -0.800061
502.000000 -0.835526
503.000000 -0.786091
504.000000 -0.666765
505.000000 -0.508673
506.000000 -0.345667
507.000000 -0.203417
508.000000 -0.086053
509.000000 0.008077
510.000000 0.080073
511.000000 0.124938
512.000000 0.137289
513.000000 0.126810
514.000000 0.102627
515.000000 0.073923
516.000000 0.044294
517.000000 0.003798
518.000000 -0.050322
519.000000 -0.097689
520.000000 -0.111431
521.000000 -0.091159
522.000000 -0.041770
523.000000 0.042136
524.000000 0.139310
525.000000 0.220595
526.000000 0.280433
527.000000 0.323043
528.000000 0.338257
529.000000 0.301898
530.000000 0.220455
531.000000 0.121226
532.000000 0.015044
533.000000 -0.081707
534.000000 -0.157172
535.000000 -0.209885
536.000000 -0.232609
537.000000 -0.229015
538.000000 -0.200437
539.000000 -0.138131
540.000000 -0.049086
541.000000 0.049678
542.000000 0.153598
543.000000 0.267123
544.000000 0.388378
545.000000 0.500649
546.000000 0.578448
547.000000 0.608160
548.000000 0.587352
549.000000 0.516505
550.000000 0.404142
551.000000 0.261258
552.000000 0.100143
553.000000 -0.068467
554.000000 -0.228318
555.000000 -0.343955
556.000000 -0.382240
557.000000 -0.341072
558.000000 -0.252612
559.000000 -0.150366
560.000000 -0.043118
561.000000 0.057240
562.000000 0.128906
563.000000 0.172209
564.000000 0.195791
565.000000 0.196709
566.000000 0.175655
567.000000 0.158583
568.000000 0.175196
569.000000 0.206223
570.000000 0.207016
571.000000 0.164024
572.000000 0.075195
573.000000 -0.061303
574.000000 -0.219287
575.000000 -0.368251
576.000000 -0.501306
577.000000 -0.608051
578.000000 -0.664698
579.000000 -0.662372
580.000000 -0.607233
581.000000 -0.504347
582.000000 -0.377185
583.000000 -0.265607
584.000000 -0.176685
585.000000 -0.094295
586.000000 -0.032619
587.000000 0.000440
588.000000 0.024553
589.000000 0.034488
590.000000 0.016539
591.000000 -0.011724
592.000000 -0.032365
593.000000 -0.053856
594.000000 -0.089329
595.000000 -0.128926
596.000000 -0.144732
597.000000 -0.123379
598.000000 -0.066489
599.000000 0.025744
600.000000 0.140099
601.000000 0.249258
602.000000 0.327689
603.000000 0.363403
604.000000 0.363400
605.000000 0.327293
606.000000 0.249080
607.000000 0.148324
608.000000 0.051647
609.000000 -0.025396
610.000000 -0.076950
611.000000 -0.108674
612.000000 -0.124521
613.000000 -0.128456
614.000000 -0.123504
615.000000 -0.101544
616.000000 -0.058554
617.000000 0.003786
618.000000 0.081162
619.000000 0.164603
620.000000 0.259014
621.000000 0.366513
622.000000 0.461331
623.000000 0.518087
624.000000 0.526080
625.000000 0.481207
626.000000 0.387177
627.000000 0.253744
628.000000 0.101482
629.000000 -0.048040
630.000000 -0.185605
631.000000 -0.293876
632.000000 -0.345406
633.000000 -0.327970
634.000000 -0.249733
635.000000 -0.142792
636.000000 -0.042882
637.000000 0.044956
638.000000 0.114586
639.000000 0.146495
640.000000 0.146223
641.000000 0.135491
642.000000 0.124839
643.000000 0.117359
644.000000 0.137549
645.000000 0.196695
646.000000 0.243257
647.000000 0.238052
648.000000 0.185203
649.000000 0.083257
650.000000 -0.059624
651.000000 -0.212786
652.000000 -0.349530
653.000000 -0.466784
654.000000 -0.557209
655.000000 -0.592827
656.000000 -0.569095
657.000000 -0.501774
658.000000 -0.407860
659.000000 -0.316009
660.000000 -0.247050
661.000000 -0.197760
662.000000 -0.153202
663.000000 -0.108480
664.000000 -0.069611
665.000000 -0.034632
666.000000 -0.006739
667.000000 -0.001438
668.000000 -0.015397
669.000000 -0.035008
670.000000 -0.064020
671.000000 -0.106511
672.000000 -0.143546
673.000000 -0.145520
674.000000 -0.103967
675.000000 -0.029401
676.000000 0.070268
677.000000 0.177304
678.000000 0.261361
679.000000 0.306266
680.000000 0.315046
681.000000 0.297961
682.000000 0.256269
683.000000 0.194526
684.000000 0.135482
685.000000 0.090139
686.000000 0.058616
687.000000 0.040935
688.000000 0.025714
689.000000 0.006878
690.000000 -0.016268
691.000000 -0.045714
692.000000 -0.064206
693.000000 -0.050431
694.000000 -0.001680
695.000000 0.079668
696.000000 0.185388
697.000000 0.303027
698.000000 0.412763
699.000000 0.481374
700.000000 0.494524
701.000000 0.459458
702.000000 0.381023
703.000000 0.267371
704.000000 0.131005
705.000000 -0.005116
706.000000 -0.124837
707.000000 -0.224271
708.000000 -0.284875
709.000000 -0.293143
710.000000 -0.251052
711.000000 -0.172182
712.000000 -0.087898
713.000000 -0.022531
714.000000 0.018357
715.000000 0.040200
716.000000 0.046640
717.000000 0.047275
718.000000 0.056441
719.000000 0.068426
720.000000 0.077678
721.000000 0.102558
722.000000 0.150335
723.000000 0.191179
724.000000 0.196186
725.000000 0.161050
726.000000 0.078266
727.000000 -0.049746
728.000000 -0.192199
729.000000 -0.325199
730.000000 -0.435592
731.000000 -0.502485
732.000000 -0.517951
733.000000 -0.496214
734.000000 -0.441204
735.000000 -0.354425
736.000000 -0.272074
737.000000 -0.220884
738.000000 -0.186367
739.000000 -0.161045
740.000000 -0.148525
741.000000 -0.126606
742.000000 -0.072562
743.000000 -0.002062
744.000000 0.060023
745.000000 0.106448
746.000000 0.122786
747.000000 0.096404
748.000000 0.034786
749.000000 -0.040624
750.000000 -0.096891
751.000000 -0.111947
752.000000 -0.078693
753.000000 0.004612
754.000000 0.117900
755.000000 0.222268
756.000000 0.276923
757.000000 0.262055
758.000000 0.190491
759.000000 0.096633
760.000000 0.019826
761.000000 -0.010437
762.000000 0.014731
763.000000 0.078384
764.000000 0.140792
765.000000 0.164979
766.000000 0.140495
767.000000 0.089843
768.000000 0.039196
769.000000 0.006579
770.000000 0.010205
771.000000 0.041496
772.000000 0.074735
773.000000 0.103492
774.000000 0.141150
775.000000 0.195888
776.000000 0.265867
777.000000 0.354335
778.000000 0.431651
779.000000 0.463814
780.000000 0.432075
781.000000 0.321121
782.000000 0.134365
783.000000 -0.103338
784.000000 -0.327424
785.000000 -0.469484
786.000000 -0.455712
787.000000 -0.339138
788.000000 -0.192593
789.000000 -0.096238
790.000000 -0.072335
791.000000 -0.038420
792.000000 0.026584
793.000000 0.095386
794.000000 0.117137
795.000000 0.067633
796.000000 -0.128263
797.000000 -0.350119
798.000000 -0.475429
799.000000 -0.427048


==> tikz/data/pinn_time_reconstruction/ex1/pinn.txt <==
0.000000 0.022132
1.000000 -0.004322
2.000000 -0.033327
3.000000 -0.062548
4.000000 -0.088933
5.000000 -0.109595
6.000000 -0.122539
7.000000 -0.126991
8.000000 -0.123248
9.000000 -0.112149
10.000000 -0.094505
11.000000 -0.070801
12.000000 -0.041294
13.000000 -0.006342
14.000000 0.033250
15.000000 0.075920
16.000000 0.119128
17.000000 0.159362
18.000000 0.192842
19.000000 0.216950
20.000000 0.231625
21.000000 0.239277
22.000000 0.242819
23.000000 0.243665
24.000000 0.241613
25.000000 0.236063
26.000000 0.226484
27.000000 0.211601
28.000000 0.188762
29.000000 0.155250
30.000000 0.111847
31.000000 0.066750
32.000000 0.034947
33.000000 0.028845
34.000000 0.045881
35.000000 0.068055
36.000000 0.076158
37.000000 0.061740
38.000000 0.025830
39.000000 -0.027839
40.000000 -0.096275
41.000000 -0.177149
42.000000 -0.266745
43.000000 -0.357579
44.000000 -0.438415
45.000000 -0.497517
46.000000 -0.526707
47.000000 -0.524625
48.000000 -0.497259
49.000000 -0.453172
50.000000 -0.397997
51.000000 -0.335988
52.000000 -0.273342
53.000000 -0.214921
54.000000 -0.160924
55.000000 -0.109702
56.000000 -0.060326
57.000000 -0.011793
58.000000 0.037300
59.000000 0.087325
60.000000 0.136811
61.000000 0.183155
62.000000 0.223598
63.000000 0.255253
64.000000 0.274575
65.000000 0.277663
66.000000 0.262063
67.000000 0.228903
68.000000 0.183210
69.000000 0.131760
70.000000 0.080319
71.000000 0.032430
72.000000 -0.009997
73.000000 -0.045696
74.000000 -0.073598
75.000000 -0.093013
76.000000 -0.103911
77.000000 -0.106956
78.000000 -0.103234
79.000000 -0.093733
80.000000 -0.078669
81.000000 -0.057027
82.000000 -0.026778
83.000000 0.014108
84.000000 0.066292
85.000000 0.127773
86.000000 0.193315
87.000000 0.255614
88.000000 0.307937
89.000000 0.346105
90.000000 0.368680
91.000000 0.376246
92.000000 0.370330
93.000000 0.351870
94.000000 0.320407
95.000000 0.275260
96.000000 0.218126
97.000000 0.154051
98.000000 0.088742
99.000000 0.025361
100.000000 -0.034614
101.000000 -0.087900
102.000000 -0.129623
103.000000 -0.157754
104.000000 -0.174390
105.000000 -0.181712
106.000000 -0.179215
107.000000 -0.165066
108.000000 -0.137785
109.000000 -0.095645
110.000000 -0.035890
111.000000 0.042635
112.000000 0.133289
113.000000 0.218047
114.000000 0.273001
115.000000 0.279265
116.000000 0.228370
117.000000 0.122767
118.000000 -0.022533
119.000000 -0.185164
120.000000 -0.347966
121.000000 -0.500440
122.000000 -0.628559
123.000000 -0.713926
124.000000 -0.743669
125.000000 -0.716194
126.000000 -0.639668
127.000000 -0.528295
128.000000 -0.397739
129.000000 -0.261664
130.000000 -0.131922
131.000000 -0.019404
132.000000 0.068133
133.000000 0.129510
134.000000 0.170529
135.000000 0.199611
136.000000 0.222168
137.000000 0.238684
138.000000 0.247202
139.000000 0.246610
140.000000 0.237944
141.000000 0.223639
142.000000 0.205852
143.000000 0.185241
144.000000 0.161395
145.000000 0.134687
146.000000 0.107619
147.000000 0.084062
148.000000 0.066982
149.000000 0.056685
150.000000 0.050935
151.000000 0.046493
152.000000 0.040685
153.000000 0.032012
154.000000 0.019844
155.000000 0.003997
156.000000 -0.014939
157.000000 -0.034639
158.000000 -0.050643
159.000000 -0.057628
160.000000 -0.051641
161.000000 -0.031432
162.000000 0.001618
163.000000 0.044312
164.000000 0.093297
165.000000 0.146272
166.000000 0.199519
167.000000 0.244590
168.000000 0.271329
169.000000 0.275164
170.000000 0.259627
171.000000 0.230971
172.000000 0.191337
173.000000 0.139864
174.000000 0.081024
175.000000 0.027282
176.000000 -0.008989
177.000000 -0.023354
178.000000 -0.019533
179.000000 -0.006378
180.000000 0.005519
181.000000 0.008814
182.000000 0.003641
183.000000 -0.002622
184.000000 0.000861
185.000000 0.024439
186.000000 0.075348
187.000000 0.153914
188.000000 0.246801
189.000000 0.327021
190.000000 0.366621
191.000000 0.343533
192.000000 0.244335
193.000000 0.080447
194.000000 -0.113678
195.000000 -0.313355
196.000000 -0.512081
197.000000 -0.695715
198.000000 -0.832885
199.000000 -0.900644
200.000000 -0.898399
201.000000 -0.835933
202.000000 -0.725438
203.000000 -0.580792
204.000000 -0.419031
205.000000 -0.260099
206.000000 -0.120084
207.000000 -0.002203
208.000000 0.093908
209.000000 0.161162
210.000000 0.196781
211.000000 0.209803
212.000000 0.210380
213.000000 0.203042
214.000000 0.190798
215.000000 0.175711
216.000000 0.157706
217.000000 0.137047
218.000000 0.115819
219.000000 0.095762
220.000000 0.076357
221.000000 0.056647
222.000000 0.038482
223.000000 0.026866
224.000000 0.026776
225.000000 0.039374
226.000000 0.060849
227.000000 0.084730
228.000000 0.105222
229.000000 0.118728
230.000000 0.123452
231.000000 0.118762
232.000000 0.105252
233.000000 0.085248
234.000000 0.063289
235.000000 0.045796
236.000000 0.039892
237.000000 0.051663
238.000000 0.083224
239.000000 0.130150
240.000000 0.184500
241.000000 0.240764
242.000000 0.294439
243.000000 0.336720
244.000000 0.357564
245.000000 0.352855
246.000000 0.324250
247.000000 0.275106
248.000000 0.209172
249.000000 0.130316
250.000000 0.042501
251.000000 -0.046953
252.000000 -0.124008
253.000000 -0.173139
254.000000 -0.188752
255.000000 -0.178278
256.000000 -0.153639
257.000000 -0.122865
258.000000 -0.088227
259.000000 -0.047858
260.000000 0.002638
261.000000 0.069522
262.000000 0.156633
263.000000 0.256613
264.000000 0.349282
265.000000 0.409968
266.000000 0.416459
267.000000 0.353974
268.000000 0.221269
269.000000 0.032494
270.000000 -0.181869
271.000000 -0.387404
272.000000 -0.574382
273.000000 -0.742989
274.000000 -0.867744
275.000000 -0.919065
276.000000 -0.891915
277.000000 -0.799449
278.000000 -0.661848
279.000000 -0.499314
280.000000 -0.326177
281.000000 -0.151901
282.000000 0.012078
283.000000 0.150156
284.000000 0.245912
285.000000 0.289975
286.000000 0.286145
287.000000 0.247190
288.000000 0.188302
289.000000 0.120977
290.000000 0.050779
291.000000 -0.014562
292.000000 -0.062518
293.000000 -0.083689
294.000000 -0.075057
295.000000 -0.039087
296.000000 0.014697
297.000000 0.072319
298.000000 0.123775
299.000000 0.167272
300.000000 0.203880
301.000000 0.229764
302.000000 0.236852
303.000000 0.221135
304.000000 0.186735
305.000000 0.141433
306.000000 0.091431
307.000000 0.040730
308.000000 -0.007469
309.000000 -0.050123
310.000000 -0.083330
311.000000 -0.100264
312.000000 -0.091843
313.000000 -0.052436
314.000000 0.015450
315.000000 0.103065
316.000000 0.199941
317.000000 0.295311
318.000000 0.377893
319.000000 0.437501
320.000000 0.467637
321.000000 0.465856
322.000000 0.432055
323.000000 0.367388
324.000000 0.275044
325.000000 0.161733
326.000000 0.039070
327.000000 -0.076069
328.000000 -0.164545
329.000000 -0.212110
330.000000 -0.216719
331.000000 -0.190135
332.000000 -0.150347
333.000000 -0.109588
334.000000 -0.068937
335.000000 -0.023629
336.000000 0.029069
337.000000 0.089140
338.000000 0.157269
339.000000 0.231853
340.000000 0.300181
341.000000 0.336097
342.000000 0.310964
343.000000 0.210477
344.000000 0.044211
345.000000 -0.159230
346.000000 -0.367725
347.000000 -0.559878
348.000000 -0.726994
349.000000 -0.858996
350.000000 -0.933361
351.000000 -0.930484
352.000000 -0.850617
353.000000 -0.709657
354.000000 -0.532243
355.000000 -0.344432
356.000000 -0.164700
357.000000 -0.002838
358.000000 0.135235
359.000000 0.242773
360.000000 0.310788
361.000000 0.333176
362.000000 0.313187
363.000000 0.261849
364.000000 0.190288
365.000000 0.106752
366.000000 0.019472
367.000000 -0.060714
368.000000 -0.118654
369.000000 -0.137995
370.000000 -0.112366
371.000000 -0.052281
372.000000 0.022722
373.000000 0.097410
374.000000 0.166093
375.000000 0.228133
376.000000 0.281057
377.000000 0.317679
378.000000 0.328387
379.000000 0.306763
380.000000 0.256036
381.000000 0.188246
382.000000 0.113637
383.000000 0.037102
384.000000 -0.038089
385.000000 -0.105991
386.000000 -0.152751
387.000000 -0.166497
388.000000 -0.147823
389.000000 -0.099159
390.000000 -0.017856
391.000000 0.090971
392.000000 0.212000
393.000000 0.332429
394.000000 0.444124
395.000000 0.524986
396.000000 0.553577
397.000000 0.536996
398.000000 0.484869
399.000000 0.389726
400.000000 0.258548
401.000000 0.113969
402.000000 -0.030442
403.000000 -0.158251
404.000000 -0.243020
405.000000 -0.269843
406.000000 -0.254697
407.000000 -0.222995
408.000000 -0.186907
409.000000 -0.149363
410.000000 -0.107897
411.000000 -0.059336
412.000000 -0.007190
413.000000 0.045307
414.000000 0.107510
415.000000 0.193303
416.000000 0.295780
417.000000 0.374097
418.000000 0.374169
419.000000 0.269723
420.000000 0.081549
421.000000 -0.141400
422.000000 -0.354976
423.000000 -0.538952
424.000000 -0.692114
425.000000 -0.809007
426.000000 -0.868138
427.000000 -0.852334
428.000000 -0.768314
429.000000 -0.637096
430.000000 -0.476303
431.000000 -0.300123
432.000000 -0.130466
433.000000 0.006232
434.000000 0.099850
435.000000 0.162211
436.000000 0.202741
437.000000 0.216394
438.000000 0.201478
439.000000 0.166999
440.000000 0.121380
441.000000 0.068762
442.000000 0.014624
443.000000 -0.031511
444.000000 -0.058396
445.000000 -0.056945
446.000000 -0.023934
447.000000 0.035531
448.000000 0.108997
449.000000 0.181798
450.000000 0.242586
451.000000 0.284795
452.000000 0.304598
453.000000 0.299353
454.000000 0.268588
455.000000 0.215564
456.000000 0.146912
457.000000 0.070238
458.000000 -0.007936
459.000000 -0.081996
460.000000 -0.145331
461.000000 -0.189400
462.000000 -0.205349
463.000000 -0.187304
464.000000 -0.134888
465.000000 -0.053293
466.000000 0.048883
467.000000 0.162084
468.000000 0.276741
469.000000 0.382749
470.000000 0.469342
471.000000 0.526025
472.000000 0.543711
473.000000 0.516526
474.000000 0.445854
475.000000 0.343146
476.000000 0.225150
477.000000 0.104614
478.000000 -0.012508
479.000000 -0.119648
480.000000 -0.201368
481.000000 -0.237879
482.000000 -0.221922
483.000000 -0.167581
484.000000 -0.100311
485.000000 -0.041662
486.000000 0.001795
487.000000 0.042003
488.000000 0.089288
489.000000 0.129715
490.000000 0.152640
491.000000 0.178575
492.000000 0.223300
493.000000 0.268318
494.000000 0.277399
495.000000 0.218758
496.000000 0.085734
497.000000 -0.098409
498.000000 -0.300480
499.000000 -0.491244
500.000000 -0.652344
501.000000 -0.774023
502.000000 -0.837171
503.000000 -0.818702
504.000000 -0.726036
505.000000 -0.592811
506.000000 -0.442003
507.000000 -0.284884
508.000000 -0.136054
509.000000 -0.008806
510.000000 0.091713
511.000000 0.164798
512.000000 0.206693
513.000000 0.214064
514.000000 0.192658
515.000000 0.152151
516.000000 0.095497
517.000000 0.028699
518.000000 -0.029540
519.000000 -0.067435
520.000000 -0.092459
521.000000 -0.106281
522.000000 -0.090999
523.000000 -0.034347
524.000000 0.053554
525.000000 0.152565
526.000000 0.244543
527.000000 0.312704
528.000000 0.341982
529.000000 0.325954
530.000000 0.270052
531.000000 0.186393
532.000000 0.090195
533.000000 -0.001096
534.000000 -0.077205
535.000000 -0.140013
536.000000 -0.188008
537.000000 -0.208429
538.000000 -0.194537
539.000000 -0.152549
540.000000 -0.086173
541.000000 0.006893
542.000000 0.120344
543.000000 0.238146
544.000000 0.349250
545.000000 0.449789
546.000000 0.531022
547.000000 0.575670
548.000000 0.569069
549.000000 0.510663
550.000000 0.413357
551.000000 0.293682
552.000000 0.163923
553.000000 0.031596
554.000000 -0.096808
555.000000 -0.211099
556.000000 -0.292781
557.000000 -0.320565
558.000000 -0.289204
559.000000 -0.216553
560.000000 -0.127272
561.000000 -0.037786
562.000000 0.043638
563.000000 0.111527
564.000000 0.161501
565.000000 0.190285
566.000000 0.197506
567.000000 0.193312
568.000000 0.196222
569.000000 0.213853
570.000000 0.235006
571.000000 0.233104
572.000000 0.175897
573.000000 0.050509
574.000000 -0.126500
575.000000 -0.320444
576.000000 -0.490636
577.000000 -0.608739
578.000000 -0.669364
579.000000 -0.677936
580.000000 -0.643292
581.000000 -0.573962
582.000000 -0.466415
583.000000 -0.325063
584.000000 -0.188810
585.000000 -0.093629
586.000000 -0.034812
587.000000 0.013204
588.000000 0.061289
589.000000 0.095091
590.000000 0.097811
591.000000 0.075194
592.000000 0.043979
593.000000 0.010218
594.000000 -0.026759
595.000000 -0.064198
596.000000 -0.094902
597.000000 -0.109634
598.000000 -0.099722
599.000000 -0.055791
600.000000 0.028083
601.000000 0.138348
602.000000 0.242136
603.000000 0.311728
604.000000 0.339455
605.000000 0.328838
606.000000 0.283738
607.000000 0.209775
608.000000 0.119545
609.000000 0.031334
610.000000 -0.038548
611.000000 -0.082624
612.000000 -0.104032
613.000000 -0.112060
614.000000 -0.114372
615.000000 -0.110023
616.000000 -0.088219
617.000000 -0.037734
618.000000 0.041254
619.000000 0.138129
620.000000 0.242412
621.000000 0.346227
622.000000 0.437211
623.000000 0.497187
624.000000 0.510969
625.000000 0.472544
626.000000 0.385225
627.000000 0.265419
628.000000 0.140098
629.000000 0.029156
630.000000 -0.063013
631.000000 -0.138502
632.000000 -0.195904
633.000000 -0.229115
634.000000 -0.234648
635.000000 -0.212742
636.000000 -0.162085
637.000000 -0.088134
638.000000 -0.009361
639.000000 0.058097
640.000000 0.108778
641.000000 0.139805
642.000000 0.151550
643.000000 0.157811
644.000000 0.174651
645.000000 0.199322
646.000000 0.226286
647.000000 0.248253
648.000000 0.237687
649.000000 0.167240
650.000000 0.034582
651.000000 -0.135948
652.000000 -0.305212
653.000000 -0.440469
654.000000 -0.529838
655.000000 -0.577681
656.000000 -0.591552
657.000000 -0.568153
658.000000 -0.500352
659.000000 -0.408587
660.000000 -0.321718
661.000000 -0.241505
662.000000 -0.167273
663.000000 -0.103398
664.000000 -0.044955
665.000000 0.014327
666.000000 0.067724
667.000000 0.096461
668.000000 0.089422
669.000000 0.053591
670.000000 0.001945
671.000000 -0.053589
672.000000 -0.105268
673.000000 -0.151560
674.000000 -0.180585
675.000000 -0.161963
676.000000 -0.076979
677.000000 0.054512
678.000000 0.191256
679.000000 0.298815
680.000000 0.356718
681.000000 0.358918
682.000000 0.316704
683.000000 0.252779
684.000000 0.186974
685.000000 0.129327
686.000000 0.084400
687.000000 0.054255
688.000000 0.034825
689.000000 0.015426
690.000000 -0.012227
691.000000 -0.045083
692.000000 -0.070649
693.000000 -0.074809
694.000000 -0.046925
695.000000 0.016491
696.000000 0.109692
697.000000 0.219637
698.000000 0.325143
699.000000 0.397431
700.000000 0.420532
701.000000 0.402236
702.000000 0.348488
703.000000 0.260157
704.000000 0.155119
705.000000 0.057777
706.000000 -0.020590
707.000000 -0.081649
708.000000 -0.132222
709.000000 -0.173192
710.000000 -0.194608
711.000000 -0.187345
712.000000 -0.157709
713.000000 -0.120461
714.000000 -0.078431
715.000000 -0.033507
716.000000 -0.002324
717.000000 0.019402
718.000000 0.050883
719.000000 0.083393
720.000000 0.095580
721.000000 0.083488
722.000000 0.071885
723.000000 0.090418
724.000000 0.130422
725.000000 0.151993
726.000000 0.120806
727.000000 0.023453
728.000000 -0.123271
729.000000 -0.279903
730.000000 -0.407896
731.000000 -0.489131
732.000000 -0.526614
733.000000 -0.530081
734.000000 -0.507780
735.000000 -0.466178
736.000000 -0.409680
737.000000 -0.340297
738.000000 -0.261809
739.000000 -0.181836
740.000000 -0.104984
741.000000 -0.028125
742.000000 0.050745
743.000000 0.121009
744.000000 0.164662
745.000000 0.170208
746.000000 0.137571
747.000000 0.079809
748.000000 0.014506
749.000000 -0.054729
750.000000 -0.120081
751.000000 -0.148590
752.000000 -0.119263
753.000000 -0.049639
754.000000 0.029201
755.000000 0.096913
756.000000 0.144547
757.000000 0.168669
758.000000 0.170980
759.000000 0.160421
760.000000 0.149144
761.000000 0.143818
762.000000 0.144080
763.000000 0.148711
764.000000 0.157716
765.000000 0.166251
766.000000 0.157996
767.000000 0.112811
768.000000 0.031146
769.000000 -0.054103
770.000000 -0.100521
771.000000 -0.085372
772.000000 -0.010976
773.000000 0.101540
774.000000 0.220490
775.000000 0.319331
776.000000 0.387727
777.000000 0.424363
778.000000 0.423588
779.000000 0.377053
780.000000 0.289244
781.000000 0.183479
782.000000 0.085369
783.000000 0.003887
784.000000 -0.064815
785.000000 -0.124793
786.000000 -0.184852
787.000000 -0.256215
788.000000 -0.321734
789.000000 -0.340320
790.000000 -0.303483
791.000000 -0.243679
792.000000 -0.183423
793.000000 -0.117989
794.000000 -0.044418
795.000000 0.025293
796.000000 0.082439
797.000000 0.128516
798.000000 0.161965
799.000000 0.176868


==> tikz/data/pinn_time_reconstruction/ex1/tesm.txt <==
0.000000 0.000618
1.000000 -0.000656
2.000000 0.000877
3.000000 -0.000584
4.000000 0.000797
5.000000 -0.000627
6.000000 0.000929
7.000000 -0.000386
8.000000 0.001231
9.000000 -0.000572
10.000000 0.001073
11.000000 -0.000754
12.000000 0.001048
13.000000 -0.000813
14.000000 0.000985
15.000000 -0.000868
16.000000 0.001194
17.000000 -0.001143
18.000000 0.001160
19.000000 -0.000895
20.000000 0.000673
21.000000 0.000672
22.000000 -0.004235
23.000000 0.038233
24.000000 0.179452
25.000000 0.172299
26.000000 0.125472
27.000000 0.081033
28.000000 0.115062
29.000000 0.064647
30.000000 0.059235
31.000000 0.057817
32.000000 0.067710
33.000000 0.081030
34.000000 0.084852
35.000000 0.108694
36.000000 0.069085
37.000000 0.093818
38.000000 0.034945
39.000000 0.007330
40.000000 -0.049063
41.000000 -0.109001
42.000000 -0.236545
43.000000 -0.357363
44.000000 -0.447917
45.000000 -0.480271
46.000000 -0.500880
47.000000 -0.474023
48.000000 -0.423607
49.000000 -0.417074
50.000000 -0.414971
51.000000 -0.372614
52.000000 -0.313982
53.000000 -0.230874
54.000000 -0.157848
55.000000 -0.067995
56.000000 -0.015047
57.000000 0.028712
58.000000 0.071281
59.000000 0.109025
60.000000 0.124754
61.000000 0.167530
62.000000 0.199342
63.000000 0.228107
64.000000 0.248057
65.000000 0.268924
66.000000 0.263587
67.000000 0.248810
68.000000 0.202984
69.000000 0.146744
70.000000 0.095805
71.000000 0.049600
72.000000 -0.022124
73.000000 -0.053461
74.000000 -0.097533
75.000000 -0.111826
76.000000 -0.103227
77.000000 -0.101686
78.000000 -0.093286
79.000000 -0.079149
80.000000 -0.062408
81.000000 -0.035658
82.000000 -0.005998
83.000000 0.043381
84.000000 0.077368
85.000000 0.132119
86.000000 0.167195
87.000000 0.237237
88.000000 0.284345
89.000000 0.344171
90.000000 0.370979
91.000000 0.379386
92.000000 0.365786
93.000000 0.327858
94.000000 0.275296
95.000000 0.234227
96.000000 0.174553
97.000000 0.105127
98.000000 0.033569
99.000000 -0.015772
100.000000 -0.058979
101.000000 -0.097264
102.000000 -0.108276
103.000000 -0.131619
104.000000 -0.136086
105.000000 -0.158938
106.000000 -0.140934
107.000000 -0.117077
108.000000 -0.060892
109.000000 -0.044326
110.000000 -0.005921
111.000000 0.064962
112.000000 0.145682
113.000000 0.204487
114.000000 0.242554
115.000000 0.239996
116.000000 0.193575
117.000000 0.110214
118.000000 -0.030213
119.000000 -0.178679
120.000000 -0.341383
121.000000 -0.483334
122.000000 -0.595023
123.000000 -0.663800
124.000000 -0.687841
125.000000 -0.659224
126.000000 -0.619705
127.000000 -0.518941
128.000000 -0.420254
129.000000 -0.290665
130.000000 -0.154415
131.000000 -0.057811
132.000000 0.027285
133.000000 0.080767
134.000000 0.153511
135.000000 0.195553
136.000000 0.218280
137.000000 0.259194
138.000000 0.267300
139.000000 0.235356
140.000000 0.223048
141.000000 0.220397
142.000000 0.199085
143.000000 0.175678
144.000000 0.146181
145.000000 0.124603
146.000000 0.079854
147.000000 0.060406
148.000000 0.070767
149.000000 0.065626
150.000000 0.048764
151.000000 0.054487
152.000000 0.037082
153.000000 0.029672
154.000000 0.005213
155.000000 -0.005877
156.000000 -0.055011
157.000000 -0.070200
158.000000 -0.071585
159.000000 -0.072585
160.000000 -0.066077
161.000000 -0.023268
162.000000 0.006853
163.000000 0.050789
164.000000 0.098413
165.000000 0.159217
166.000000 0.214102
167.000000 0.245228
168.000000 0.263099
169.000000 0.274396
170.000000 0.256055
171.000000 0.229590
172.000000 0.181965
173.000000 0.127114
174.000000 0.081170
175.000000 0.015641
176.000000 -0.020959
177.000000 -0.039028
178.000000 -0.033554
179.000000 -0.045830
180.000000 -0.025522
181.000000 -0.016140
182.000000 0.010659
183.000000 0.027286
184.000000 0.048901
185.000000 0.066154
186.000000 0.111041
187.000000 0.190274
188.000000 0.283717
189.000000 0.352051
190.000000 0.379465
191.000000 0.354578
192.000000 0.255572
193.000000 0.083458
194.000000 -0.111340
195.000000 -0.323563
196.000000 -0.520205
197.000000 -0.681747
198.000000 -0.812370
199.000000 -0.887716
200.000000 -0.890900
201.000000 -0.824816
202.000000 -0.717793
203.000000 -0.561858
204.000000 -0.409948
205.000000 -0.235304
206.000000 -0.093657
207.000000 0.035653
208.000000 0.130615
209.000000 0.169085
210.000000 0.217801
211.000000 0.215194
212.000000 0.216388
213.000000 0.201801
214.000000 0.190350
215.000000 0.161587
216.000000 0.123245
217.000000 0.109169
218.000000 0.112553
219.000000 0.102862
220.000000 0.100179
221.000000 0.080682
222.000000 0.053160
223.000000 0.033974
224.000000 0.046860
225.000000 0.075324
226.000000 0.087644
227.000000 0.110781
228.000000 0.123118
229.000000 0.133640
230.000000 0.124648
231.000000 0.117561
232.000000 0.097163
233.000000 0.068287
234.000000 0.046324
235.000000 0.012772
236.000000 0.017315
237.000000 0.052065
238.000000 0.109078
239.000000 0.146502
240.000000 0.208593
241.000000 0.258663
242.000000 0.310044
243.000000 0.345235
244.000000 0.374396
245.000000 0.371277
246.000000 0.332727
247.000000 0.266062
248.000000 0.143749
249.000000 0.054346
250.000000 -0.051331
251.000000 -0.122096
252.000000 -0.181495
253.000000 -0.205661
254.000000 -0.201733
255.000000 -0.181142
256.000000 -0.154861
257.000000 -0.114817
258.000000 -0.041885
259.000000 -0.003880
260.000000 0.040454
261.000000 0.093538
262.000000 0.183390
263.000000 0.281593
264.000000 0.386696
265.000000 0.462614
266.000000 0.438099
267.000000 0.372882
268.000000 0.224452
269.000000 0.035638
270.000000 -0.196907
271.000000 -0.430703
272.000000 -0.607395
273.000000 -0.801018
274.000000 -0.894343
275.000000 -0.924521
276.000000 -0.898303
277.000000 -0.804642
278.000000 -0.660003
279.000000 -0.476573
280.000000 -0.296719
281.000000 -0.107451
282.000000 0.050285
283.000000 0.158650
284.000000 0.205433
285.000000 0.230157
286.000000 0.231379
287.000000 0.217744
288.000000 0.178239
289.000000 0.109878
290.000000 0.026491
291.000000 -0.036520
292.000000 -0.067210
293.000000 -0.082731
294.000000 -0.049026
295.000000 -0.017261
296.000000 0.018039
297.000000 0.076681
298.000000 0.118461
299.000000 0.171415
300.000000 0.232295
301.000000 0.257001
302.000000 0.261122
303.000000 0.233924
304.000000 0.173262
305.000000 0.126243
306.000000 0.058458
307.000000 -0.005372
308.000000 -0.050215
309.000000 -0.092630
310.000000 -0.120004
311.000000 -0.119666
312.000000 -0.059419
313.000000 -0.027459
314.000000 0.040468
315.000000 0.125014
316.000000 0.202800
317.000000 0.300072
318.000000 0.389408
319.000000 0.463949
320.000000 0.519442
321.000000 0.487177
322.000000 0.414794
323.000000 0.298873
324.000000 0.184316
325.000000 0.052194
326.000000 -0.060443
327.000000 -0.167278
328.000000 -0.205816
329.000000 -0.213693
330.000000 -0.205027
331.000000 -0.179818
332.000000 -0.155444
333.000000 -0.107718
334.000000 -0.037555
335.000000 0.029044
336.000000 0.083140
337.000000 0.139757
338.000000 0.213680
339.000000 0.271926
340.000000 0.331149
341.000000 0.340528
342.000000 0.326748
343.000000 0.225879
344.000000 0.049983
345.000000 -0.183599
346.000000 -0.388944
347.000000 -0.585615
348.000000 -0.752137
349.000000 -0.881407
350.000000 -0.938234
351.000000 -0.927860
352.000000 -0.820313
353.000000 -0.650991
354.000000 -0.506688
355.000000 -0.296248
356.000000 -0.127856
357.000000 0.034045
358.000000 0.175831
359.000000 0.266138
360.000000 0.298945
361.000000 0.315949
362.000000 0.274453
363.000000 0.246204
364.000000 0.183020
365.000000 0.093329
366.000000 -0.005787
367.000000 -0.073920
368.000000 -0.098265
369.000000 -0.118091
370.000000 -0.065981
371.000000 -0.006321
372.000000 0.051440
373.000000 0.111677
374.000000 0.165329
375.000000 0.246374
376.000000 0.285748
377.000000 0.292460
378.000000 0.291045
379.000000 0.264104
380.000000 0.198476
381.000000 0.136747
382.000000 0.092415
383.000000 0.001797
384.000000 -0.073473
385.000000 -0.134246
386.000000 -0.187681
387.000000 -0.179090
388.000000 -0.132844
389.000000 -0.072587
390.000000 0.019585
391.000000 0.137373
392.000000 0.248143
393.000000 0.354589
394.000000 0.462821
395.000000 0.521906
396.000000 0.549054
397.000000 0.530668
398.000000 0.443136
399.000000 0.331131
400.000000 0.204704
401.000000 0.039275
402.000000 -0.096262
403.000000 -0.189233
404.000000 -0.258038
405.000000 -0.264056
406.000000 -0.246323
407.000000 -0.222221
408.000000 -0.180476
409.000000 -0.103457
410.000000 -0.040374
411.000000 0.041442
412.000000 0.105419
413.000000 0.131319
414.000000 0.193544
415.000000 0.266001
416.000000 0.332239
417.000000 0.372621
418.000000 0.357921
419.000000 0.226586
420.000000 0.047823
421.000000 -0.178811
422.000000 -0.368998
423.000000 -0.552400
424.000000 -0.713781
425.000000 -0.794586
426.000000 -0.850558
427.000000 -0.844108
428.000000 -0.733599
429.000000 -0.579895
430.000000 -0.397745
431.000000 -0.236308
432.000000 -0.070552
433.000000 0.046334
434.000000 0.100841
435.000000 0.182949
436.000000 0.212838
437.000000 0.203495
438.000000 0.188859
439.000000 0.145590
440.000000 0.100881
441.000000 0.003606
442.000000 -0.040777
443.000000 -0.090552
444.000000 -0.096418
445.000000 -0.062071
446.000000 -0.010314
447.000000 0.090149
448.000000 0.158470
449.000000 0.214103
450.000000 0.300272
451.000000 0.324637
452.000000 0.369273
453.000000 0.330953
454.000000 0.262074
455.000000 0.179574
456.000000 0.076964
457.000000 -0.012771
458.000000 -0.096646
459.000000 -0.176238
460.000000 -0.250279
461.000000 -0.269571
462.000000 -0.263530
463.000000 -0.208133
464.000000 -0.143141
465.000000 -0.044378
466.000000 0.065446
467.000000 0.168804
468.000000 0.286721
469.000000 0.404722
470.000000 0.471683
471.000000 0.506916
472.000000 0.507963
473.000000 0.476168
474.000000 0.377902
475.000000 0.288808
476.000000 0.186944
477.000000 0.033719
478.000000 -0.088728
479.000000 -0.193849
480.000000 -0.249155
481.000000 -0.232786
482.000000 -0.178825
483.000000 -0.119461
484.000000 -0.057637
485.000000 0.037638
486.000000 0.072253
487.000000 0.116532
488.000000 0.154116
489.000000 0.160292
490.000000 0.188850
491.000000 0.198688
492.000000 0.259771
493.000000 0.268833
494.000000 0.234466
495.000000 0.151072
496.000000 -0.000549
497.000000 -0.190967
498.000000 -0.366594
499.000000 -0.530165
500.000000 -0.676340
501.000000 -0.785968
502.000000 -0.825772
503.000000 -0.792916
504.000000 -0.651763
505.000000 -0.491797
506.000000 -0.353682
507.000000 -0.221413
508.000000 -0.091668
509.000000 0.023269
510.000000 0.101205
511.000000 0.122945
512.000000 0.131890
513.000000 0.130508
514.000000 0.098101
515.000000 0.079552
516.000000 0.046060
517.000000 0.003466
518.000000 -0.059038
519.000000 -0.093936
520.000000 -0.100732
521.000000 -0.076920
522.000000 -0.011926
523.000000 0.072352
524.000000 0.176980
525.000000 0.249067
526.000000 0.290217
527.000000 0.352405
528.000000 0.352965
529.000000 0.327020
530.000000 0.223713
531.000000 0.110012
532.000000 0.007398
533.000000 -0.090278
534.000000 -0.140788
535.000000 -0.211076
536.000000 -0.246573
537.000000 -0.265476
538.000000 -0.239202
539.000000 -0.179633
540.000000 -0.066983
541.000000 0.021101
542.000000 0.140019
543.000000 0.253559
544.000000 0.394998
545.000000 0.518522
546.000000 0.604262
547.000000 0.607662
548.000000 0.558467
549.000000 0.478662
550.000000 0.357851
551.000000 0.216897
552.000000 0.067296
553.000000 -0.070445
554.000000 -0.219877
555.000000 -0.317886
556.000000 -0.359513
557.000000 -0.319337
558.000000 -0.253254
559.000000 -0.172741
560.000000 -0.084125
561.000000 0.013264
562.000000 0.101066
563.000000 0.148228
564.000000 0.183499
565.000000 0.198669
566.000000 0.197574
567.000000 0.183462
568.000000 0.190587
569.000000 0.213723
570.000000 0.192126
571.000000 0.148101
572.000000 0.065072
573.000000 -0.090539
574.000000 -0.242529
575.000000 -0.402607
576.000000 -0.528091
577.000000 -0.630400
578.000000 -0.699497
579.000000 -0.687098
580.000000 -0.615704
581.000000 -0.522086
582.000000 -0.385184
583.000000 -0.264292
584.000000 -0.151028
585.000000 -0.073904
586.000000 -0.014542
587.000000 0.010715
588.000000 0.028104
589.000000 0.045473
590.000000 0.010387
591.000000 -0.008053
592.000000 -0.041912
593.000000 -0.080823
594.000000 -0.114470
595.000000 -0.134719
596.000000 -0.154529
597.000000 -0.123975
598.000000 -0.074686
599.000000 0.027087
600.000000 0.126041
601.000000 0.240722
602.000000 0.312229
603.000000 0.363136
604.000000 0.383206
605.000000 0.327313
606.000000 0.238383
607.000000 0.125654
608.000000 0.040813
609.000000 -0.034925
610.000000 -0.088269
611.000000 -0.125834
612.000000 -0.125207
613.000000 -0.167104
614.000000 -0.141991
615.000000 -0.143771
616.000000 -0.079656
617.000000 -0.003698
618.000000 0.086831
619.000000 0.185339
620.000000 0.294321
621.000000 0.400235
622.000000 0.488911
623.000000 0.514859
624.000000 0.508954
625.000000 0.475481
626.000000 0.366780
627.000000 0.242590
628.000000 0.099980
629.000000 -0.056420
630.000000 -0.178411
631.000000 -0.263871
632.000000 -0.312871
633.000000 -0.315237
634.000000 -0.275148
635.000000 -0.174575
636.000000 -0.097467
637.000000 -0.010525
638.000000 0.069954
639.000000 0.119636
640.000000 0.129096
641.000000 0.139224
642.000000 0.175760
643.000000 0.158244
644.000000 0.163295
645.000000 0.213007
646.000000 0.246738
647.000000 0.236666
648.000000 0.172742
649.000000 0.085787
650.000000 -0.060932
651.000000 -0.217434
652.000000 -0.328689
653.000000 -0.440718
654.000000 -0.532915
655.000000 -0.570239
656.000000 -0.545389
657.000000 -0.486899
658.000000 -0.399575
659.000000 -0.303299
660.000000 -0.234017
661.000000 -0.162090
662.000000 -0.123656
663.000000 -0.086795
664.000000 -0.050263
665.000000 -0.011862
666.000000 0.002007
667.000000 -0.010305
668.000000 -0.007577
669.000000 -0.009813
670.000000 -0.042909
671.000000 -0.114767
672.000000 -0.145245
673.000000 -0.157776
674.000000 -0.109682
675.000000 -0.029706
676.000000 0.088290
677.000000 0.188775
678.000000 0.268328
679.000000 0.317600
680.000000 0.330209
681.000000 0.320951
682.000000 0.259269
683.000000 0.205133
684.000000 0.132555
685.000000 0.081351
686.000000 0.046882
687.000000 0.041933
688.000000 0.024448
689.000000 0.003180
690.000000 -0.037960
691.000000 -0.054389
692.000000 -0.084324
693.000000 -0.056710
694.000000 0.004396
695.000000 0.073410
696.000000 0.179466
697.000000 0.316073
698.000000 0.415701
699.000000 0.475764
700.000000 0.483008
701.000000 0.448077
702.000000 0.366545
703.000000 0.259436
704.000000 0.136733
705.000000 -0.002505
706.000000 -0.096112
707.000000 -0.179378
708.000000 -0.240288
709.000000 -0.260059
710.000000 -0.245430
711.000000 -0.209087
712.000000 -0.140115
713.000000 -0.088197
714.000000 -0.030186
715.000000 0.002976
716.000000 0.058390
717.000000 0.066167
718.000000 0.063426
719.000000 0.096064
720.000000 0.105062
721.000000 0.122370
722.000000 0.140487
723.000000 0.185316
724.000000 0.173551
725.000000 0.139173
726.000000 0.070333
727.000000 -0.078461
728.000000 -0.212774
729.000000 -0.330275
730.000000 -0.420289
731.000000 -0.455461
732.000000 -0.484676
733.000000 -0.483295
734.000000 -0.454503
735.000000 -0.374925
736.000000 -0.322027
737.000000 -0.268276
738.000000 -0.195016
739.000000 -0.147999
740.000000 -0.101262
741.000000 -0.087863
742.000000 -0.023430
743.000000 0.046635
744.000000 0.079207
745.000000 0.070287
746.000000 0.066738
747.000000 0.010272
748.000000 -0.021559
749.000000 -0.033631
750.000000 -0.047906
751.000000 -0.034801
752.000000 -0.002008
753.000000 0.041446
754.000000 0.126223
755.000000 0.161412
756.000000 0.195902
757.000000 0.164565
758.000000 0.145006
759.000000 0.130338
760.000000 0.102257
761.000000 0.111428
762.000000 0.109209
763.000000 0.128384
764.000000 0.123928
765.000000 0.125637
766.000000 0.081596
767.000000 0.039777
768.000000 -0.030039
769.000000 -0.075579
770.000000 -0.068390
771.000000 -0.022934
772.000000 0.066698
773.000000 0.201441
774.000000 0.306817
775.000000 0.393747
776.000000 0.431792
777.000000 0.418585
778.000000 0.364288
779.000000 0.269240
780.000000 0.180380
781.000000 0.077001
782.000000 0.002658
783.000000 -0.056311
784.000000 -0.106958
785.000000 -0.159304
786.000000 -0.185890
787.000000 -0.213705
788.000000 -0.221088
789.000000 -0.203794
790.000000 -0.207036
791.000000 -0.168270
792.000000 -0.128551
793.000000 -0.066292
794.000000 -0.018417
795.000000 0.056739
796.000000 0.058443
797.000000 0.067648
798.000000 0.074539
799.000000 0.066850


==> tikz/data/pinn_time_reconstruction/ex1_time_axis/gt.txt <==
   0.0000000e+00   2.1394000e-02
   6.2500000e-02  -5.5080000e-03
   1.2500000e-01  -2.9523000e-02
   1.8750000e-01  -6.3498000e-02
   2.5000000e-01  -8.1441000e-02
   3.1250000e-01  -9.4342000e-02
   3.7500000e-01  -1.1660700e-01
   4.3750000e-01  -1.1353100e-01
   5.0000000e-01  -1.0785700e-01
   5.6250000e-01  -9.9974000e-02
   6.2500000e-01  -7.7443000e-02
   6.8750000e-01  -6.5913000e-02
   7.5000000e-01  -4.4090000e-02
   8.1250000e-01  -7.6460000e-03
   8.7500000e-01   2.9773000e-02
   9.3750000e-01   6.9294000e-02
   1.0000000e+00   1.0777700e-01
   1.0625000e+00   1.4285000e-01
   1.1250000e+00   1.8108500e-01
   1.1875000e+00   2.0456600e-01
   1.2500000e+00   2.0374900e-01
   1.3125000e+00   2.1669800e-01
   1.3750000e+00   2.2906300e-01
   1.4375000e+00   2.2405400e-01
   1.5000000e+00   2.2196700e-01
   1.5625000e+00   2.2286400e-01
   1.6250000e+00   2.2614600e-01
   1.6875000e+00   2.0493700e-01
   1.7500000e+00   1.6531300e-01
   1.8125000e+00   1.4856000e-01
   1.8750000e+00   1.0918700e-01
   1.9375000e+00   5.0988000e-02
   2.0000000e+00   4.0486000e-02
   2.0625000e+00   5.0558000e-02
   2.1250000e+00   7.0061000e-02
   2.1875000e+00   9.6978000e-02
   2.2500000e+00   8.5967000e-02
   2.3125000e+00   6.6148000e-02
   2.3750000e+00   3.5330000e-02
   2.4375000e+00  -3.2565000e-02
   2.5000000e+00  -9.0756000e-02
   2.5625000e+00  -1.6093300e-01
   2.6250000e+00  -2.6074700e-01
   2.6875000e+00  -3.4852000e-01
   2.7500000e+00  -4.2882200e-01
   2.8125000e+00  -4.8780700e-01
   2.8750000e+00  -4.9825200e-01
   2.9375000e+00  -4.9114900e-01
   3.0000000e+00  -4.7603900e-01
   3.0625000e+00  -4.3782700e-01
   3.1250000e+00  -3.8635700e-01
   3.1875000e+00  -3.2279400e-01
   3.2500000e+00  -2.6929100e-01
   3.3125000e+00  -2.1727700e-01
   3.3750000e+00  -1.4850100e-01
   3.4375000e+00  -1.0470600e-01
   3.5000000e+00  -6.4598000e-02
   3.5625000e+00  -9.3500000e-03
   3.6250000e+00   3.2738000e-02
   3.6875000e+00   8.7937000e-02
   3.7500000e+00   1.4029700e-01
   3.8125000e+00   1.7507700e-01
   3.8750000e+00   2.1821200e-01
   3.9375000e+00   2.5063400e-01
   4.0000000e+00   2.7293000e-01
   4.0625000e+00   2.7242900e-01
   4.1250000e+00   2.4933800e-01
   4.1875000e+00   2.3252900e-01
   4.2500000e+00   1.8159100e-01
   4.3125000e+00   1.1853700e-01
   4.3750000e+00   7.7764000e-02
   4.4375000e+00   2.9757000e-02
   4.5000000e+00  -1.5546000e-02
   4.5625000e+00  -5.4359000e-02
   4.6250000e+00  -8.3655000e-02
   4.6875000e+00  -9.7317000e-02
   4.7500000e+00  -9.2323000e-02
   4.8125000e+00  -8.3121000e-02
   4.8750000e+00  -8.6489000e-02
   4.9375000e+00  -7.6889000e-02
   5.0000000e+00  -6.3250000e-02
   5.0625000e+00  -5.1003000e-02
   5.1250000e+00  -2.1743000e-02
   5.1875000e+00   1.7363000e-02
   5.2500000e+00   7.3452000e-02
   5.3125000e+00   1.3151100e-01
   5.3750000e+00   1.8092600e-01
   5.4375000e+00   2.4193700e-01
   5.5000000e+00   2.9376200e-01
   5.5625000e+00   3.1798600e-01
   5.6250000e+00   3.3140000e-01
   5.6875000e+00   3.3257100e-01
   5.7500000e+00   3.2439200e-01
   5.8125000e+00   3.1379100e-01
   5.8750000e+00   2.8295400e-01
   5.9375000e+00   2.3814300e-01
   6.0000000e+00   1.9121500e-01
   6.0625000e+00   1.2389300e-01
   6.1250000e+00   5.7516000e-02
   6.1875000e+00   2.6160000e-03
   6.2500000e+00  -5.3821000e-02
   6.3125000e+00  -8.9763000e-02
   6.3750000e+00  -1.2110900e-01
   6.4375000e+00  -1.5917400e-01
   6.5000000e+00  -1.6861300e-01
   6.5625000e+00  -1.7362000e-01
   6.6250000e+00  -1.7818900e-01
   6.6875000e+00  -1.6038300e-01
   6.7500000e+00  -1.3532000e-01
   6.8125000e+00  -9.3817000e-02
   6.8750000e+00  -3.8065000e-02
   6.9375000e+00   4.4103000e-02
   7.0000000e+00   1.6061500e-01
   7.0625000e+00   2.5350500e-01
   7.1250000e+00   2.9543900e-01
   7.1875000e+00   2.8708700e-01
   7.2500000e+00   2.2379900e-01
   7.3125000e+00   1.1961500e-01
   7.3750000e+00  -1.9954000e-02
   7.4375000e+00  -1.7476300e-01
   7.5000000e+00  -3.2885100e-01
   7.5625000e+00  -4.9735100e-01
   7.6250000e+00  -6.2787700e-01
   7.6875000e+00  -7.0267500e-01
   7.7500000e+00  -7.2908500e-01
   7.8125000e+00  -6.7280200e-01
   7.8750000e+00  -6.0105500e-01
   7.9375000e+00  -5.1846000e-01
   8.0000000e+00  -3.9013000e-01
   8.0625000e+00  -2.7442100e-01
   8.1250000e+00  -1.5131900e-01
   8.1875000e+00  -3.0578000e-02
   8.2500000e+00   5.3768000e-02
   8.3125000e+00   1.3564000e-01
   8.3750000e+00   1.7683700e-01
   8.4375000e+00   2.0374600e-01
   8.5000000e+00   2.4627700e-01
   8.5625000e+00   2.6943000e-01
   8.6250000e+00   2.9123900e-01
   8.6875000e+00   2.6746400e-01
   8.7500000e+00   2.2800300e-01
   8.8125000e+00   2.3686100e-01
   8.8750000e+00   2.1665900e-01
   8.9375000e+00   1.7639600e-01
   9.0000000e+00   1.5308500e-01
   9.0625000e+00   1.1733600e-01
   9.1250000e+00   8.1953000e-02
   9.1875000e+00   6.2336000e-02
   9.2500000e+00   5.6002000e-02
   9.3125000e+00   5.0148000e-02
   9.3750000e+00   3.3551000e-02
   9.4375000e+00   2.1379000e-02
   9.5000000e+00   5.4420000e-03
   9.5625000e+00  -3.6450000e-03
   9.6250000e+00   5.2070000e-03
   9.6875000e+00  -1.3623000e-02
   9.7500000e+00  -4.6846000e-02
   9.8125000e+00  -6.4868000e-02
   9.8750000e+00  -7.7000000e-02
   9.9375000e+00  -7.7236000e-02
   1.0000000e+01  -6.1326000e-02
   1.0062500e+01  -2.5573000e-02
   1.0125000e+01   1.7718000e-02
   1.0187500e+01   6.2161000e-02
   1.0250000e+01   1.1653500e-01
   1.0312500e+01   1.7854100e-01
   1.0375000e+01   2.4286100e-01
   1.0437500e+01   2.8299000e-01
   1.0500000e+01   2.8017300e-01
   1.0562500e+01   2.5709900e-01
   1.0625000e+01   2.3825700e-01
   1.0687500e+01   2.1579700e-01
   1.0750000e+01   1.9018100e-01
   1.0812500e+01   1.4859600e-01
   1.0875000e+01   9.8910000e-02
   1.0937500e+01   5.7103000e-02
   1.1000000e+01   1.1829000e-02
   1.1062500e+01   5.2390000e-03
   1.1125000e+01   2.6422000e-02
   1.1187500e+01   1.4222000e-02
   1.1250000e+01   9.0600000e-03
   1.1312500e+01  -6.9160000e-03
   1.1375000e+01  -3.5845000e-02
   1.1437500e+01  -1.7577000e-02
   1.1500000e+01  -4.4810000e-03
   1.1562500e+01   1.2424000e-02
   1.1625000e+01   8.1250000e-02
   1.1687500e+01   1.6518500e-01
   1.1750000e+01   2.5014100e-01
   1.1812500e+01   3.1513800e-01
   1.1875000e+01   3.4389700e-01
   1.1937500e+01   3.2394300e-01
   1.2000000e+01   2.2274400e-01
   1.2062500e+01   7.3742000e-02
   1.2125000e+01  -9.4191000e-02
   1.2187500e+01  -2.9902700e-01
   1.2250000e+01  -5.1001900e-01
   1.2312500e+01  -6.8124000e-01
   1.2375000e+01  -8.1816700e-01
   1.2437500e+01  -8.9761200e-01
   1.2500000e+01  -8.8852100e-01
   1.2562500e+01  -8.1623200e-01
   1.2625000e+01  -7.0788600e-01
   1.2687500e+01  -5.6710600e-01
   1.2750000e+01  -4.0775600e-01
   1.2812500e+01  -2.5836400e-01
   1.2875000e+01  -1.2786200e-01
   1.2937500e+01  -5.8680000e-03
   1.3000000e+01   9.0171000e-02
   1.3062500e+01   1.3096800e-01
   1.3125000e+01   1.6024000e-01
   1.3187500e+01   1.8816900e-01
   1.3250000e+01   1.9164300e-01
   1.3312500e+01   2.0574100e-01
   1.3375000e+01   2.2082000e-01
   1.3437500e+01   1.9330400e-01
   1.3500000e+01   1.4557900e-01
   1.3562500e+01   1.2601200e-01
   1.3625000e+01   1.1892700e-01
   1.3687500e+01   8.5603000e-02
   1.3750000e+01   5.0132000e-02
   1.3812500e+01   3.5262000e-02
   1.3875000e+01   1.5593000e-02
   1.3937500e+01   3.1150000e-03
   1.4000000e+01   2.1522000e-02
   1.4062500e+01   4.5424000e-02
   1.4125000e+01   6.6829000e-02
   1.4187500e+01   8.7330000e-02
   1.4250000e+01   9.1573000e-02
   1.4312500e+01   8.9166000e-02
   1.4375000e+01   9.9906000e-02
   1.4437500e+01   1.0806600e-01
   1.4500000e+01   8.7951000e-02
   1.4562500e+01   5.3045000e-02
   1.4625000e+01   3.3449000e-02
   1.4687500e+01   2.1043000e-02
   1.4750000e+01   1.6664000e-02
   1.4812500e+01   4.2890000e-02
   1.4875000e+01   9.7583000e-02
   1.4937500e+01   1.4482700e-01
   1.5000000e+01   1.9047800e-01
   1.5062500e+01   2.6067600e-01
   1.5125000e+01   3.2672400e-01
   1.5187500e+01   3.5581100e-01
   1.5250000e+01   3.5792400e-01
   1.5312500e+01   3.3788300e-01
   1.5375000e+01   2.9747300e-01
   1.5437500e+01   2.5332900e-01
   1.5500000e+01   2.0152400e-01
   1.5562500e+01   1.2376600e-01
   1.5625000e+01   2.8714000e-02
   1.5687500e+01  -5.1355000e-02
   1.5750000e+01  -1.1746900e-01
   1.5812500e+01  -1.6012000e-01
   1.5875000e+01  -1.5557900e-01
   1.5937500e+01  -1.4920200e-01
   1.6000000e+01  -1.4980800e-01
   1.6062500e+01  -1.2683500e-01
   1.6125000e+01  -1.0469800e-01
   1.6187500e+01  -7.0162000e-02
   1.6250000e+01  -1.5440000e-02
   1.6312500e+01   4.5723000e-02
   1.6375000e+01   1.5014000e-01
   1.6437500e+01   2.8213600e-01
   1.6500000e+01   3.8363600e-01
   1.6562500e+01   4.4382600e-01
   1.6625000e+01   4.4676700e-01
   1.6687500e+01   3.7467500e-01
   1.6750000e+01   2.3766800e-01
   1.6812500e+01   4.6893000e-02
   1.6875000e+01  -1.6626800e-01
   1.6937500e+01  -3.8583900e-01
   1.7000000e+01  -5.9618800e-01
   1.7062500e+01  -7.6667500e-01
   1.7125000e+01  -8.8055500e-01
   1.7187500e+01  -9.1766200e-01
   1.7250000e+01  -8.7766500e-01
   1.7312500e+01  -7.8325100e-01
   1.7375000e+01  -6.5684100e-01
   1.7437500e+01  -4.9193900e-01
   1.7500000e+01  -3.1220200e-01
   1.7562500e+01  -1.4595000e-01
   1.7625000e+01   2.3834000e-02
   1.7687500e+01   1.5416500e-01
   1.7750000e+01   2.2589600e-01
   1.7812500e+01   2.7102900e-01
   1.7875000e+01   2.6617000e-01
   1.7937500e+01   2.3251000e-01
   1.8000000e+01   2.0404500e-01
   1.8062500e+01   1.4189100e-01
   1.8125000e+01   5.5633000e-02
   1.8187500e+01  -3.0970000e-03
   1.8250000e+01  -4.1189000e-02
   1.8312500e+01  -7.1129000e-02
   1.8375000e+01  -6.3540000e-02
   1.8437500e+01  -2.9391000e-02
   1.8500000e+01   7.7780000e-03
   1.8562500e+01   5.5470000e-02
   1.8625000e+01   1.1463600e-01
   1.8687500e+01   1.6445200e-01
   1.8750000e+01   2.1180700e-01
   1.8812500e+01   2.4789000e-01
   1.8875000e+01   2.3677600e-01
   1.8937500e+01   2.0817700e-01
   1.9000000e+01   1.7834500e-01
   1.9062500e+01   1.3317100e-01
   1.9125000e+01   8.2321000e-02
   1.9187500e+01   2.6575000e-02
   1.9250000e+01  -2.7939000e-02
   1.9312500e+01  -8.1573000e-02
   1.9375000e+01  -1.2800100e-01
   1.9437500e+01  -1.3451400e-01
   1.9500000e+01  -9.8943000e-02
   1.9562500e+01  -4.2302000e-02
   1.9625000e+01   2.6011000e-02
   1.9687500e+01   1.0833200e-01
   1.9750000e+01   2.0971700e-01
   1.9812500e+01   3.1179500e-01
   1.9875000e+01   3.8906500e-01
   1.9937500e+01   4.3617600e-01
   2.0000000e+01   4.4824800e-01
   2.0062500e+01   4.3700100e-01
   2.0125000e+01   4.0245300e-01
   2.0187500e+01   3.3600000e-01
   2.0250000e+01   2.5181500e-01
   2.0312500e+01   1.5102500e-01
   2.0375000e+01   2.7412000e-02
   2.0437500e+01  -9.0809000e-02
   2.0500000e+01  -1.5570100e-01
   2.0562500e+01  -1.6696200e-01
   2.0625000e+01  -1.6545000e-01
   2.0687500e+01  -1.5669000e-01
   2.0750000e+01  -1.2454400e-01
   2.0812500e+01  -8.4233000e-02
   2.0875000e+01  -6.2887000e-02
   2.0937500e+01  -1.7366000e-02
   2.1000000e+01   4.3688000e-02
   2.1062500e+01   7.7911000e-02
   2.1125000e+01   1.5689000e-01
   2.1187500e+01   2.5920900e-01
   2.1250000e+01   3.0892200e-01
   2.1312500e+01   3.3663700e-01
   2.1375000e+01   3.2292500e-01
   2.1437500e+01   2.2193600e-01
   2.1500000e+01   5.0294000e-02
   2.1562500e+01  -1.4977000e-01
   2.1625000e+01  -3.6435800e-01
   2.1687500e+01  -5.6985000e-01
   2.1750000e+01  -7.4320800e-01
   2.1812500e+01  -8.8113200e-01
   2.1875000e+01  -9.4245600e-01
   2.1937500e+01  -9.2585900e-01
   2.2000000e+01  -8.3071500e-01
   2.2062500e+01  -6.8576100e-01
   2.2125000e+01  -5.3131800e-01
   2.2187500e+01  -3.4305800e-01
   2.2250000e+01  -1.5464600e-01
   2.2312500e+01   8.5400000e-03
   2.2375000e+01   1.5642400e-01
   2.2437500e+01   2.6336800e-01
   2.2500000e+01   3.2286400e-01
   2.2562500e+01   3.2350500e-01
   2.2625000e+01   2.8119600e-01
   2.2687500e+01   2.3820800e-01
   2.2750000e+01   1.8472000e-01
   2.2812500e+01   1.1174400e-01
   2.2875000e+01   1.9852000e-02
   2.2937500e+01  -5.4829000e-02
   2.3000000e+01  -9.0354000e-02
   2.3062500e+01  -1.1505800e-01
   2.3125000e+01  -9.8780000e-02
   2.3187500e+01  -3.5012000e-02
   2.3250000e+01   2.5953000e-02
   2.3312500e+01   6.9433000e-02
   2.3375000e+01   1.2725700e-01
   2.3437500e+01   1.9737600e-01
   2.3500000e+01   2.4796400e-01
   2.3562500e+01   2.8004200e-01
   2.3625000e+01   2.7465800e-01
   2.3687500e+01   2.4180500e-01
   2.3750000e+01   2.0665000e-01
   2.3812500e+01   1.5601300e-01
   2.3875000e+01   9.5729000e-02
   2.3937500e+01   2.7352000e-02
   2.4000000e+01  -4.5356000e-02
   2.4062500e+01  -1.1240700e-01
   2.4125000e+01  -1.7235800e-01
   2.4187500e+01  -1.8622500e-01
   2.4250000e+01  -1.4514200e-01
   2.4312500e+01  -8.5210000e-02
   2.4375000e+01  -1.4760000e-03
   2.4437500e+01   1.0963000e-01
   2.4500000e+01   2.3699900e-01
   2.4562500e+01   3.5654600e-01
   2.4625000e+01   4.4934200e-01
   2.4687500e+01   5.1029000e-01
   2.4750000e+01   5.3668500e-01
   2.4812500e+01   5.2703700e-01
   2.4875000e+01   4.7450900e-01
   2.4937500e+01   3.9196000e-01
   2.5000000e+01   2.7948100e-01
   2.5062500e+01   1.3787900e-01
   2.5125000e+01  -8.4350000e-03
   2.5187500e+01  -1.4052100e-01
   2.5250000e+01  -2.1905400e-01
   2.5312500e+01  -2.4070800e-01
   2.5375000e+01  -2.4461600e-01
   2.5437500e+01  -2.3032000e-01
   2.5500000e+01  -1.8653100e-01
   2.5562500e+01  -1.3340300e-01
   2.5625000e+01  -8.0913000e-02
   2.5687500e+01  -2.2217000e-02
   2.5750000e+01   2.4060000e-02
   2.5812500e+01   4.4431000e-02
   2.5875000e+01   1.0759000e-01
   2.5937500e+01   2.2860400e-01
   2.6000000e+01   3.1404400e-01
   2.6062500e+01   3.4565800e-01
   2.6125000e+01   3.4526700e-01
   2.6187500e+01   2.5052300e-01
   2.6250000e+01   5.7235000e-02
   2.6312500e+01  -1.3577600e-01
   2.6375000e+01  -3.1825400e-01
   2.6437500e+01  -5.2024200e-01
   2.6500000e+01  -7.0218500e-01
   2.6562500e+01  -8.2260000e-01
   2.6625000e+01  -8.7055400e-01
   2.6687500e+01  -8.5695100e-01
   2.6750000e+01  -7.6036700e-01
   2.6812500e+01  -6.1253400e-01
   2.6875000e+01  -4.7912800e-01
   2.6937500e+01  -3.2131400e-01
   2.7000000e+01  -1.5806200e-01
   2.7062500e+01  -4.2080000e-02
   2.7125000e+01   7.2927000e-02
   2.7187500e+01   1.7611100e-01
   2.7250000e+01   2.0249100e-01
   2.7312500e+01   1.8997800e-01
   2.7375000e+01   1.7362900e-01
   2.7437500e+01   1.4338600e-01
   2.7500000e+01   9.8336000e-02
   2.7562500e+01   3.7576000e-02
   2.7625000e+01  -2.2321000e-02
   2.7687500e+01  -7.7511000e-02
   2.7750000e+01  -1.0278600e-01
   2.7812500e+01  -7.9596000e-02
   2.7875000e+01  -3.5858000e-02
   2.7937500e+01   3.0927000e-02
   2.8000000e+01   1.1419600e-01
   2.8062500e+01   1.8962600e-01
   2.8125000e+01   2.4966900e-01
   2.8187500e+01   3.0461100e-01
   2.8250000e+01   3.4142600e-01
   2.8312500e+01   3.1542500e-01
   2.8375000e+01   2.5389600e-01
   2.8437500e+01   1.9161500e-01
   2.8500000e+01   1.0889400e-01
   2.8562500e+01   2.5587000e-02
   2.8625000e+01  -4.8694000e-02
   2.8687500e+01  -1.1831900e-01
   2.8750000e+01  -1.7609000e-01
   2.8812500e+01  -2.1577000e-01
   2.8875000e+01  -2.1869600e-01
   2.8937500e+01  -1.8857300e-01
   2.9000000e+01  -1.3368500e-01
   2.9062500e+01  -4.3919000e-02
   2.9125000e+01   5.8503000e-02
   2.9187500e+01   1.6106400e-01
   2.9250000e+01   2.9459700e-01
   2.9312500e+01   4.2003700e-01
   2.9375000e+01   4.8487400e-01
   2.9437500e+01   5.2064300e-01
   2.9500000e+01   5.2476800e-01
   2.9562500e+01   4.7856200e-01
   2.9625000e+01   4.0916700e-01
   2.9687500e+01   3.2913400e-01
   2.9750000e+01   2.2984100e-01
   2.9812500e+01   1.0632700e-01
   2.9875000e+01  -1.3790000e-02
   2.9937500e+01  -1.1387600e-01
   3.0000000e+01  -1.7882000e-01
   3.0062500e+01  -1.7254100e-01
   3.0125000e+01  -1.3535000e-01
   3.0187500e+01  -1.1034100e-01
   3.0250000e+01  -5.8402000e-02
   3.0312500e+01   1.2967000e-02
   3.0375000e+01   6.1078000e-02
   3.0437500e+01   8.9741000e-02
   3.0500000e+01   1.2074700e-01
   3.0562500e+01   1.3379400e-01
   3.0625000e+01   1.2876000e-01
   3.0687500e+01   1.8207200e-01
   3.0750000e+01   2.6541000e-01
   3.0812500e+01   2.9801000e-01
   3.0875000e+01   2.8778300e-01
   3.0937500e+01   2.1450800e-01
   3.1000000e+01   4.7541000e-02
   3.1062500e+01  -1.5443600e-01
   3.1125000e+01  -3.2864100e-01
   3.1187500e+01  -5.0655000e-01
   3.1250000e+01  -6.8519700e-01
   3.1312500e+01  -8.0213500e-01
   3.1375000e+01  -8.5519300e-01
   3.1437500e+01  -8.3205000e-01
   3.1500000e+01  -7.2405700e-01
   3.1562500e+01  -5.7299900e-01
   3.1625000e+01  -4.1518500e-01
   3.1687500e+01  -2.6752500e-01
   3.1750000e+01  -1.3367400e-01
   3.1812500e+01  -3.1003000e-02
   3.1875000e+01   5.3960000e-02
   3.1937500e+01   1.2486300e-01
   3.2000000e+01   1.4425200e-01
   3.2062500e+01   1.3630700e-01
   3.2125000e+01   1.2344200e-01
   3.2187500e+01   1.0264200e-01
   3.2250000e+01   8.3462000e-02
   3.2312500e+01   4.8202000e-02
   3.2375000e+01  -4.3650000e-03
   3.2437500e+01  -5.5717000e-02
   3.2500000e+01  -8.3814000e-02
   3.2562500e+01  -7.3012000e-02
   3.2625000e+01  -3.7200000e-02
   3.2687500e+01   2.6576000e-02
   3.2750000e+01   1.2096300e-01
   3.2812500e+01   2.0614700e-01
   3.2875000e+01   2.5550200e-01
   3.2937500e+01   2.9689000e-01
   3.3000000e+01   3.3299000e-01
   3.3062500e+01   3.0715200e-01
   3.3125000e+01   2.2714400e-01
   3.3187500e+01   1.3385400e-01
   3.3250000e+01   3.2526000e-02
   3.3312500e+01  -5.3626000e-02
   3.3375000e+01  -1.2710600e-01
   3.3437500e+01  -1.9434100e-01
   3.3500000e+01  -2.3770800e-01
   3.3562500e+01  -2.4819200e-01
   3.3625000e+01  -2.2744200e-01
   3.3687500e+01  -1.7075200e-01
   3.3750000e+01  -7.1957000e-02
   3.3812500e+01   4.3813000e-02
   3.3875000e+01   1.4980500e-01
   3.3937500e+01   2.6335700e-01
   3.4000000e+01   3.9334800e-01
   3.4062500e+01   5.1005900e-01
   3.4125000e+01   5.8264100e-01
   3.4187500e+01   5.9449200e-01
   3.4250000e+01   5.5779500e-01
   3.4312500e+01   4.8343200e-01
   3.4375000e+01   3.7784600e-01
   3.4437500e+01   2.6084100e-01
   3.4500000e+01   1.3206100e-01
   3.4562500e+01  -1.0740000e-03
   3.4625000e+01  -1.1983800e-01
   3.4687500e+01  -2.2899300e-01
   3.4750000e+01  -2.9554100e-01
   3.4812500e+01  -2.7707400e-01
   3.4875000e+01  -2.1395500e-01
   3.4937500e+01  -1.5261400e-01
   3.5000000e+01  -9.2537000e-02
   3.5062500e+01  -1.6477000e-02
   3.5125000e+01   6.2258000e-02
   3.5187500e+01   1.0418000e-01
   3.5250000e+01   1.2912800e-01
   3.5312500e+01   1.5617500e-01
   3.5375000e+01   1.4658700e-01
   3.5437500e+01   1.2888300e-01
   3.5500000e+01   1.5606100e-01
   3.5562500e+01   2.1287300e-01
   3.5625000e+01   2.4213500e-01
   3.5687500e+01   2.0481700e-01
   3.5750000e+01   1.0566300e-01
   3.5812500e+01  -4.8061000e-02
   3.5875000e+01  -2.1495600e-01
   3.5937500e+01  -3.5925900e-01
   3.6000000e+01  -5.0186700e-01
   3.6062500e+01  -6.2125400e-01
   3.6125000e+01  -6.7034800e-01
   3.6187500e+01  -6.7405100e-01
   3.6250000e+01  -6.4747700e-01
   3.6312500e+01  -5.5764000e-01
   3.6375000e+01  -4.2570300e-01
   3.6437500e+01  -3.1873900e-01
   3.6500000e+01  -2.3246400e-01
   3.6562500e+01  -1.3519400e-01
   3.6625000e+01  -5.8005000e-02
   3.6687500e+01  -1.2009000e-02
   3.6750000e+01   4.2198000e-02
   3.6812500e+01   7.9623000e-02
   3.6875000e+01   6.9546000e-02
   3.6937500e+01   5.3199000e-02
   3.7000000e+01   3.8464000e-02
   3.7062500e+01   7.4890000e-03
   3.7125000e+01  -2.9896000e-02
   3.7187500e+01  -7.0258000e-02
   3.7250000e+01  -1.1060800e-01
   3.7312500e+01  -1.2056900e-01
   3.7375000e+01  -8.0830000e-02
   3.7437500e+01  -6.3990000e-03
   3.7500000e+01   8.8803000e-02
   3.7562500e+01   1.9461300e-01
   3.7625000e+01   2.8327100e-01
   3.7687500e+01   3.2940000e-01
   3.7750000e+01   3.3829500e-01
   3.7812500e+01   3.1872000e-01
   3.7875000e+01   2.5891900e-01
   3.7937500e+01   1.6823400e-01
   3.8000000e+01   7.6891000e-02
   3.8062500e+01   5.4490000e-03
   3.8125000e+01  -4.8372000e-02
   3.8187500e+01  -8.7183000e-02
   3.8250000e+01  -1.1245400e-01
   3.8312500e+01  -1.3680100e-01
   3.8375000e+01  -1.4265200e-01
   3.8437500e+01  -1.2167300e-01
   3.8500000e+01  -8.5489000e-02
   3.8562500e+01  -2.0546000e-02
   3.8625000e+01   7.1031000e-02
   3.8687500e+01   1.7127200e-01
   3.8750000e+01   2.7707100e-01
   3.8812500e+01   3.8635200e-01
   3.8875000e+01   4.7480100e-01
   3.8937500e+01   5.2396800e-01
   3.9000000e+01   5.2344500e-01
   3.9062500e+01   4.6290400e-01
   3.9125000e+01   3.5870500e-01
   3.9187500e+01   2.3077000e-01
   3.9250000e+01   1.0360600e-01
   3.9312500e+01  -7.1600000e-03
   3.9375000e+01  -1.0601800e-01
   3.9437500e+01  -1.8900300e-01
   3.9500000e+01  -2.4632600e-01
   3.9562500e+01  -2.6937500e-01
   3.9625000e+01  -2.4500500e-01
   3.9687500e+01  -1.6877100e-01
   3.9750000e+01  -9.2766000e-02
   3.9812500e+01  -4.0326000e-02
   3.9875000e+01   3.5991000e-02
   3.9937500e+01   9.3292000e-02
   4.0000000e+01   9.3859000e-02
   4.0062500e+01   9.4899000e-02
   4.0125000e+01   9.6621000e-02
   4.0187500e+01   8.8659000e-02
   4.0250000e+01   1.2169600e-01
   4.0312500e+01   1.9484800e-01
   4.0375000e+01   2.5490000e-01
   4.0437500e+01   2.6432000e-01
   4.0500000e+01   2.2340100e-01
   4.0562500e+01   1.3065700e-01
   4.0625000e+01  -3.5621000e-02
   4.0687500e+01  -2.1084500e-01
   4.0750000e+01  -3.3934200e-01
   4.0812500e+01  -4.6731000e-01
   4.0875000e+01  -5.6493300e-01
   4.0937500e+01  -5.8894600e-01
   4.1000000e+01  -5.7108200e-01
   4.1062500e+01  -5.2182900e-01
   4.1125000e+01  -4.5288300e-01
   4.1187500e+01  -3.7356100e-01
   4.1250000e+01  -2.9786100e-01
   4.1312500e+01  -2.3983700e-01
   4.1375000e+01  -1.7592200e-01
   4.1437500e+01  -1.0595500e-01
   4.1500000e+01  -4.3549000e-02
   4.1562500e+01   1.4984000e-02
   4.1625000e+01   5.2637000e-02
   4.1687500e+01   5.1452000e-02
   4.1750000e+01   3.7661000e-02
   4.1812500e+01   2.0573000e-02
   4.1875000e+01  -2.0183000e-02
   4.1937500e+01  -7.2770000e-02
   4.2000000e+01  -1.1749300e-01
   4.2062500e+01  -1.3946700e-01
   4.2125000e+01  -1.2315800e-01
   4.2187500e+01  -6.4188000e-02
   4.2250000e+01   2.7962000e-02
   4.2312500e+01   1.3181200e-01
   4.2375000e+01   2.3130900e-01
   4.2437500e+01   2.9317100e-01
   4.2500000e+01   3.0564900e-01
   4.2562500e+01   3.0247800e-01
   4.2625000e+01   2.7585500e-01
   4.2687500e+01   2.2335500e-01
   4.2750000e+01   1.6891100e-01
   4.2812500e+01   1.2315100e-01
   4.2875000e+01   9.2401000e-02
   4.2937500e+01   5.7686000e-02
   4.3000000e+01   2.7863000e-02
   4.3062500e+01   1.4514000e-02
   4.3125000e+01  -1.2043000e-02
   4.3187500e+01  -5.0057000e-02
   4.3250000e+01  -7.7528000e-02
   4.3312500e+01  -6.9562000e-02
   4.3375000e+01  -1.7810000e-02
   4.3437500e+01   6.0981000e-02
   4.3500000e+01   1.7085600e-01
   4.3562500e+01   2.9447500e-01
   4.3625000e+01   3.9514200e-01
   4.3687500e+01   4.6627100e-01
   4.3750000e+01   4.8156200e-01
   4.3812500e+01   4.3819800e-01
   4.3875000e+01   3.6856500e-01
   4.3937500e+01   2.5313800e-01
   4.4000000e+01   1.1822900e-01
   4.4062500e+01   1.3433000e-02
   4.4125000e+01  -6.9180000e-02
   4.4187500e+01  -1.3632000e-01
   4.4250000e+01  -1.9060200e-01
   4.4312500e+01  -2.2868700e-01
   4.4375000e+01  -2.3747900e-01
   4.4437500e+01  -2.0647100e-01
   4.4500000e+01  -1.4081300e-01
   4.4562500e+01  -8.4016000e-02
   4.4625000e+01  -4.3411000e-02
   4.4687500e+01   2.2960000e-03
   4.4750000e+01   3.3427000e-02
   4.4812500e+01   4.5903000e-02
   4.4875000e+01   6.1835000e-02
   4.4937500e+01   6.6996000e-02
   4.5000000e+01   5.7672000e-02
   4.5062500e+01   6.4825000e-02
   4.5125000e+01   1.2413600e-01
   4.5187500e+01   2.1087600e-01
   4.5250000e+01   2.4336100e-01
   4.5312500e+01   2.2047200e-01
   4.5375000e+01   1.3797000e-01
   4.5437500e+01  -2.8237000e-02
   4.5500000e+01  -1.9174900e-01
   4.5562500e+01  -3.1888500e-01
   4.5625000e+01  -4.3951300e-01
   4.5687500e+01  -5.0518700e-01
   4.5750000e+01  -5.1353700e-01
   4.5812500e+01  -5.1698100e-01
   4.5875000e+01  -5.0086100e-01
   4.5937500e+01  -4.3605900e-01
   4.6000000e+01  -3.5495100e-01
   4.6062500e+01  -2.9203900e-01
   4.6125000e+01  -2.3457100e-01
   4.6187500e+01  -1.6321800e-01
   4.6250000e+01  -1.0236900e-01
   4.6312500e+01  -4.1369000e-02
   4.6375000e+01   3.7899000e-02
   4.6437500e+01   8.7695000e-02
   4.6500000e+01   1.0934000e-01
   4.6562500e+01   1.2470400e-01
   4.6625000e+01   1.0377900e-01
   4.6687500e+01   5.9459000e-02
   4.6750000e+01   2.1916000e-02
   4.6812500e+01  -1.8805000e-02
   4.6875000e+01  -5.7130000e-02
   4.6937500e+01  -6.0685000e-02
   4.7000000e+01  -1.5346000e-02
   4.7062500e+01   3.7862000e-02
   4.7125000e+01   8.7396000e-02
   4.7187500e+01   1.4565500e-01
   4.7250000e+01   1.6862600e-01
   4.7312500e+01   1.5079500e-01
   4.7375000e+01   1.3541300e-01
   4.7437500e+01   1.2467400e-01
   4.7500000e+01   1.1923100e-01
   4.7562500e+01   1.2664900e-01
   4.7625000e+01   1.3586900e-01
   4.7687500e+01   1.4190300e-01
   4.7750000e+01   1.4903600e-01
   4.7812500e+01   1.4387100e-01
   4.7875000e+01   9.8021000e-02
   4.7937500e+01   1.8297000e-02
   4.8000000e+01  -6.3374000e-02
   4.8062500e+01  -1.2612700e-01
   4.8125000e+01  -1.3442700e-01
   4.8187500e+01  -6.5523000e-02
   4.8250000e+01   4.8517000e-02
   4.8312500e+01   1.6589800e-01
   4.8375000e+01   2.7883600e-01
   4.8437500e+01   3.7091800e-01
   4.8500000e+01   4.2148800e-01
   4.8562500e+01   4.3222200e-01
   4.8625000e+01   3.9852500e-01
   4.8687500e+01   3.0799300e-01
   4.8750000e+01   1.8225500e-01
   4.8812500e+01   7.6912000e-02
   4.8875000e+01   1.2498000e-02
   4.8937500e+01  -3.2589000e-02
   4.9000000e+01  -7.2854000e-02
   4.9062500e+01  -1.2778100e-01
   4.9125000e+01  -1.9511200e-01
   4.9187500e+01  -2.4875100e-01
   4.9250000e+01  -2.6020800e-01
   4.9312500e+01  -2.2821400e-01
   4.9375000e+01  -1.8924000e-01
   4.9437500e+01  -1.4701600e-01
   4.9500000e+01  -1.0429900e-01
   4.9562500e+01  -6.9939000e-02
   4.9625000e+01  -2.9280000e-02
   4.9687500e+01   2.2026000e-02
   4.9750000e+01   6.2055000e-02
   4.9812500e+01   6.5514000e-02
   4.9875000e+01   7.6689000e-02
   4.9937500e+01   1.5716300e-01


==> tikz/data/pinn_time_reconstruction/ex1_time_axis/info.txt <==
win = 3 
rate = 75 
fs = 16000 
id_mic = 47 
known_signal = 0

==> tikz/data/pinn_time_reconstruction/ex1_time_axis/kernel.txt <==
   0.0000000e+00  -4.5465000e-02
   6.2500000e-02  -1.3324900e-01
   1.2500000e-01  -1.6141000e-01
   1.8750000e-01  -1.2681000e-01
   2.5000000e-01  -7.1675000e-02
   3.1250000e-01  -6.3208000e-02
   3.7500000e-01  -9.3884000e-02
   4.3750000e-01  -1.3147400e-01
   5.0000000e-01  -1.3353300e-01
   5.6250000e-01  -9.6714000e-02
   6.2500000e-01  -3.8763000e-02
   6.8750000e-01   1.9370000e-03
   7.5000000e-01   1.2883000e-02
   8.1250000e-01   1.1419000e-02
   8.7500000e-01  -3.6300000e-04
   9.3750000e-01   1.5120000e-03
   1.0000000e+00   3.6833000e-02
   1.0625000e+00   9.8958000e-02
   1.1250000e+00   1.7661800e-01
   1.1875000e+00   2.5089100e-01
   1.2500000e+00   2.9375400e-01
   1.3125000e+00   3.0591200e-01
   1.3750000e+00   2.7885500e-01
   1.4375000e+00   2.2549600e-01
   1.5000000e+00   1.8386300e-01
   1.5625000e+00   1.7012900e-01
   1.6250000e+00   1.8192200e-01
   1.6875000e+00   1.9891100e-01
   1.7500000e+00   2.0224200e-01
   1.8125000e+00   1.8085400e-01
   1.8750000e+00   1.2442400e-01
   1.9375000e+00   5.8908000e-02
   2.0000000e+00   2.9261000e-02
   2.0625000e+00   4.1784000e-02
   2.1250000e+00   7.2890000e-02
   2.1875000e+00   1.0279500e-01
   2.2500000e+00   1.1539000e-01
   2.3125000e+00   9.4710000e-02
   2.3750000e+00   3.9222000e-02
   2.4375000e+00  -2.7419000e-02
   2.5000000e+00  -8.7888000e-02
   2.5625000e+00  -1.5524300e-01
   2.6250000e+00  -2.3556200e-01
   2.6875000e+00  -3.1796200e-01
   2.7500000e+00  -3.9681700e-01
   2.8125000e+00  -4.6429200e-01
   2.8750000e+00  -5.0473100e-01
   2.9375000e+00  -5.1314500e-01
   3.0000000e+00  -5.0663500e-01
   3.0625000e+00  -4.7974800e-01
   3.1250000e+00  -4.2268100e-01
   3.1875000e+00  -3.5472000e-01
   3.2500000e+00  -2.7817600e-01
   3.3125000e+00  -1.9853600e-01
   3.3750000e+00  -1.3318200e-01
   3.4375000e+00  -8.4949000e-02
   3.5000000e+00  -4.8482000e-02
   3.5625000e+00  -1.0012000e-02
   3.6250000e+00   3.2689000e-02
   3.6875000e+00   7.5403000e-02
   3.7500000e+00   1.2264100e-01
   3.8125000e+00   1.7183500e-01
   3.8750000e+00   2.1630300e-01
   3.9375000e+00   2.5468800e-01
   4.0000000e+00   2.7913900e-01
   4.0625000e+00   2.8070100e-01
   4.1250000e+00   2.6461100e-01
   4.1875000e+00   2.3117600e-01
   4.2500000e+00   1.8160100e-01
   4.3125000e+00   1.3120800e-01
   4.3750000e+00   8.6065000e-02
   4.4375000e+00   4.2794000e-02
   4.5000000e+00  -2.1910000e-03
   4.5625000e+00  -4.6305000e-02
   4.6250000e+00  -8.1354000e-02
   4.6875000e+00  -1.0551700e-01
   4.7500000e+00  -1.1599200e-01
   4.8125000e+00  -1.1452000e-01
   4.8750000e+00  -1.0511300e-01
   4.9375000e+00  -8.9147000e-02
   5.0000000e+00  -7.2299000e-02
   5.0625000e+00  -5.0732000e-02
   5.1250000e+00  -1.9901000e-02
   5.1875000e+00   1.8828000e-02
   5.2500000e+00   6.6638000e-02
   5.3125000e+00   1.2103600e-01
   5.3750000e+00   1.8146800e-01
   5.4375000e+00   2.4362500e-01
   5.5000000e+00   2.9630000e-01
   5.5625000e+00   3.3593200e-01
   5.6250000e+00   3.6087000e-01
   5.6875000e+00   3.7077400e-01
   5.7500000e+00   3.6566100e-01
   5.8125000e+00   3.4217900e-01
   5.8750000e+00   3.0171000e-01
   5.9375000e+00   2.4413400e-01
   6.0000000e+00   1.6987600e-01
   6.0625000e+00   9.0539000e-02
   6.1250000e+00   1.7439000e-02
   6.1875000e+00  -4.3404000e-02
   6.2500000e+00  -8.6876000e-02
   6.3125000e+00  -1.1434800e-01
   6.3750000e+00  -1.3188000e-01
   6.4375000e+00  -1.4492400e-01
   6.5000000e+00  -1.5254700e-01
   6.5625000e+00  -1.5187800e-01
   6.6250000e+00  -1.4355700e-01
   6.6875000e+00  -1.2689900e-01
   6.7500000e+00  -9.8975000e-02
   6.8125000e+00  -6.0240000e-02
   6.8750000e+00  -1.1081000e-02
   6.9375000e+00   5.8802000e-02
   7.0000000e+00   1.4227500e-01
   7.0625000e+00   2.1303200e-01
   7.1250000e+00   2.5675900e-01
   7.1875000e+00   2.5937200e-01
   7.2500000e+00   2.1575200e-01
   7.3125000e+00   1.2712000e-01
   7.3750000e+00  -1.1970000e-03
   7.4375000e+00  -1.5019100e-01
   7.5000000e+00  -3.1126100e-01
   7.5625000e+00  -4.6750600e-01
   7.6250000e+00  -5.9558300e-01
   7.6875000e+00  -6.8035900e-01
   7.7500000e+00  -7.0656100e-01
   7.8125000e+00  -6.8074900e-01
   7.8750000e+00  -6.1432200e-01
   7.9375000e+00  -5.1432600e-01
   8.0000000e+00  -3.9451500e-01
   8.0625000e+00  -2.6796000e-01
   8.1250000e+00  -1.4602800e-01
   8.1875000e+00  -3.4146000e-02
   8.2500000e+00   5.8020000e-02
   8.3125000e+00   1.2326000e-01
   8.3750000e+00   1.6617800e-01
   8.4375000e+00   1.9684900e-01
   8.5000000e+00   2.2167500e-01
   8.5625000e+00   2.4057500e-01
   8.6250000e+00   2.4527400e-01
   8.6875000e+00   2.3392400e-01
   8.7500000e+00   2.2432300e-01
   8.8125000e+00   2.1739300e-01
   8.8750000e+00   2.0203100e-01
   8.9375000e+00   1.7865900e-01
   9.0000000e+00   1.5104700e-01
   9.0625000e+00   1.2056500e-01
   9.1250000e+00   8.6027000e-02
   9.1875000e+00   6.4216000e-02
   9.2500000e+00   5.9568000e-02
   9.3125000e+00   5.3452000e-02
   9.3750000e+00   4.5496000e-02
   9.4375000e+00   3.8240000e-02
   9.5000000e+00   2.8439000e-02
   9.5625000e+00   1.9916000e-02
   9.6250000e+00   9.4540000e-03
   9.6875000e+00  -1.0393000e-02
   9.7500000e+00  -3.5621000e-02
   9.8125000e+00  -5.1562000e-02
   9.8750000e+00  -5.8129000e-02
   9.9375000e+00  -5.8967000e-02
   1.0000000e+01  -4.2559000e-02
   1.0062500e+01  -1.5116000e-02
   1.0125000e+01   1.2433000e-02
   1.0187500e+01   4.8679000e-02
   1.0250000e+01   9.7406000e-02
   1.0312500e+01   1.5865600e-01
   1.0375000e+01   2.2278500e-01
   1.0437500e+01   2.7133900e-01
   1.0500000e+01   2.9719200e-01
   1.0562500e+01   2.9974400e-01
   1.0625000e+01   2.8010400e-01
   1.0687500e+01   2.4113800e-01
   1.0750000e+01   1.8223500e-01
   1.0812500e+01   1.1083000e-01
   1.0875000e+01   4.0657000e-02
   1.0937500e+01  -1.7327000e-02
   1.1000000e+01  -4.7518000e-02
   1.1062500e+01  -4.4811000e-02
   1.1125000e+01  -2.5439000e-02
   1.1187500e+01  -6.8180000e-03
   1.1250000e+01   4.8430000e-03
   1.1312500e+01   1.1847000e-02
   1.1375000e+01   1.8955000e-02
   1.1437500e+01   3.1522000e-02
   1.1500000e+01   4.9038000e-02
   1.1562500e+01   7.5605000e-02
   1.1625000e+01   1.2423300e-01
   1.1687500e+01   1.9260700e-01
   1.1750000e+01   2.6551900e-01
   1.1812500e+01   3.2843100e-01
   1.1875000e+01   3.5644400e-01
   1.1937500e+01   3.2503900e-01
   1.2000000e+01   2.2998400e-01
   1.2062500e+01   8.5811000e-02
   1.2125000e+01  -9.4390000e-02
   1.2187500e+01  -3.0591100e-01
   1.2250000e+01  -5.2325400e-01
   1.2312500e+01  -7.1046900e-01
   1.2375000e+01  -8.5222000e-01
   1.2437500e+01  -9.2818100e-01
   1.2500000e+01  -9.1754300e-01
   1.2562500e+01  -8.3504300e-01
   1.2625000e+01  -7.1172900e-01
   1.2687500e+01  -5.6499000e-01
   1.2750000e+01  -4.0623200e-01
   1.2812500e+01  -2.5076700e-01
   1.2875000e+01  -1.1088900e-01
   1.2937500e+01   7.8710000e-03
   1.3000000e+01   9.4087000e-02
   1.3062500e+01   1.4071800e-01
   1.3125000e+01   1.6608000e-01
   1.3187500e+01   1.8052700e-01
   1.3250000e+01   1.8442100e-01
   1.3312500e+01   1.8697800e-01
   1.3375000e+01   1.8196700e-01
   1.3437500e+01   1.5880200e-01
   1.3500000e+01   1.3225000e-01
   1.3562500e+01   1.2242900e-01
   1.3625000e+01   1.1997000e-01
   1.3687500e+01   1.0460000e-01
   1.3750000e+01   8.2625000e-02
   1.3812500e+01   6.5204000e-02
   1.3875000e+01   4.6559000e-02
   1.3937500e+01   3.6370000e-02
   1.4000000e+01   4.7381000e-02
   1.4062500e+01   6.8074000e-02
   1.4125000e+01   8.4452000e-02
   1.4187500e+01   9.2644000e-02
   1.4250000e+01   9.7155000e-02
   1.4312500e+01   1.0201300e-01
   1.4375000e+01   1.0534100e-01
   1.4437500e+01   9.6718000e-02
   1.4500000e+01   7.4841000e-02
   1.4562500e+01   4.9427000e-02
   1.4625000e+01   2.5187000e-02
   1.4687500e+01   1.4958000e-02
   1.4750000e+01   2.2721000e-02
   1.4812500e+01   4.8513000e-02
   1.4875000e+01   9.2200000e-02
   1.4937500e+01   1.3689900e-01
   1.5000000e+01   1.9225800e-01
   1.5062500e+01   2.6368000e-01
   1.5125000e+01   3.2657800e-01
   1.5187500e+01   3.7078900e-01
   1.5250000e+01   3.8759300e-01
   1.5312500e+01   3.7208200e-01
   1.5375000e+01   3.2972500e-01
   1.5437500e+01   2.5716500e-01
   1.5500000e+01   1.5883600e-01
   1.5562500e+01   5.2231000e-02
   1.5625000e+01  -5.3161000e-02
   1.5687500e+01  -1.4156500e-01
   1.5750000e+01  -1.9077200e-01
   1.5812500e+01  -1.9931700e-01
   1.5875000e+01  -1.7922400e-01
   1.5937500e+01  -1.4966300e-01
   1.6000000e+01  -1.2088500e-01
   1.6062500e+01  -8.6117000e-02
   1.6125000e+01  -4.6757000e-02
   1.6187500e+01  -5.2570000e-03
   1.6250000e+01   4.0222000e-02
   1.6312500e+01   9.7251000e-02
   1.6375000e+01   1.8035800e-01
   1.6437500e+01   2.7917400e-01
   1.6500000e+01   3.6512600e-01
   1.6562500e+01   4.1928800e-01
   1.6625000e+01   4.2303000e-01
   1.6687500e+01   3.5492200e-01
   1.6750000e+01   2.1980400e-01
   1.6812500e+01   4.1921000e-02
   1.6875000e+01  -1.6817200e-01
   1.6937500e+01  -3.9548200e-01
   1.7000000e+01  -6.1204600e-01
   1.7062500e+01  -7.9126900e-01
   1.7125000e+01  -9.0392200e-01
   1.7187500e+01  -9.3636500e-01
   1.7250000e+01  -8.9249700e-01
   1.7312500e+01  -7.8585600e-01
   1.7375000e+01  -6.3634600e-01
   1.7437500e+01  -4.5930300e-01
   1.7500000e+01  -2.7770600e-01
   1.7562500e+01  -1.0133400e-01
   1.7625000e+01   6.0502000e-02
   1.7687500e+01   1.7582300e-01
   1.7750000e+01   2.3737600e-01
   1.7812500e+01   2.5791200e-01
   1.7875000e+01   2.4647000e-01
   1.7937500e+01   2.1580000e-01
   1.8000000e+01   1.6928000e-01
   1.8062500e+01   1.0494000e-01
   1.8125000e+01   3.5332000e-02
   1.8187500e+01  -2.2002000e-02
   1.8250000e+01  -5.9107000e-02
   1.8312500e+01  -6.9282000e-02
   1.8375000e+01  -4.6951000e-02
   1.8437500e+01  -6.5280000e-03
   1.8500000e+01   3.2178000e-02
   1.8562500e+01   7.3323000e-02
   1.8625000e+01   1.2672100e-01
   1.8687500e+01   1.8023900e-01
   1.8750000e+01   2.2203400e-01
   1.8812500e+01   2.4778300e-01
   1.8875000e+01   2.4736500e-01
   1.8937500e+01   2.2281400e-01
   1.9000000e+01   1.8558900e-01
   1.9062500e+01   1.4143500e-01
   1.9125000e+01   9.0377000e-02
   1.9187500e+01   3.3092000e-02
   1.9250000e+01  -2.3190000e-02
   1.9312500e+01  -7.5642000e-02
   1.9375000e+01  -1.1263200e-01
   1.9437500e+01  -1.1234600e-01
   1.9500000e+01  -8.1873000e-02
   1.9562500e+01  -3.5965000e-02
   1.9625000e+01   3.0813000e-02
   1.9687500e+01   1.1517500e-01
   1.9750000e+01   2.1111300e-01
   1.9812500e+01   3.1320800e-01
   1.9875000e+01   4.0637300e-01
   1.9937500e+01   4.7412800e-01
   2.0000000e+01   4.9899100e-01
   2.0062500e+01   4.7638000e-01
   2.0125000e+01   4.1351800e-01
   2.0187500e+01   3.1519100e-01
   2.0250000e+01   1.8813900e-01
   2.0312500e+01   4.8102000e-02
   2.0375000e+01  -8.1813000e-02
   2.0437500e+01  -1.7695100e-01
   2.0500000e+01  -2.1766300e-01
   2.0562500e+01  -2.1225600e-01
   2.0625000e+01  -1.8530200e-01
   2.0687500e+01  -1.4588400e-01
   2.0750000e+01  -1.0145000e-01
   2.0812500e+01  -6.2985000e-02
   2.0875000e+01  -2.5330000e-02
   2.0937500e+01   2.2673000e-02
   2.1000000e+01   7.2407000e-02
   2.1062500e+01   1.1881400e-01
   2.1125000e+01   1.8125300e-01
   2.1187500e+01   2.5321900e-01
   2.1250000e+01   3.0481700e-01
   2.1312500e+01   3.2518300e-01
   2.1375000e+01   2.9946000e-01
   2.1437500e+01   2.0706900e-01
   2.1500000e+01   4.6997000e-02
   2.1562500e+01  -1.5607900e-01
   2.1625000e+01  -3.7389900e-01
   2.1687500e+01  -5.8881000e-01
   2.1750000e+01  -7.7549300e-01
   2.1812500e+01  -9.0392100e-01
   2.1875000e+01  -9.5175100e-01
   2.1937500e+01  -9.1319900e-01
   2.2000000e+01  -8.0208600e-01
   2.2062500e+01  -6.4835300e-01
   2.2125000e+01  -4.7575200e-01
   2.2187500e+01  -2.9460800e-01
   2.2250000e+01  -1.2235200e-01
   2.2312500e+01   3.1188000e-02
   2.2375000e+01   1.6106600e-01
   2.2437500e+01   2.5143500e-01
   2.2500000e+01   2.9443400e-01
   2.2562500e+01   2.8993900e-01
   2.2625000e+01   2.5338100e-01
   2.2687500e+01   2.0668500e-01
   2.2750000e+01   1.4606200e-01
   2.2812500e+01   6.8264000e-02
   2.2875000e+01  -1.1418000e-02
   2.2937500e+01  -7.3216000e-02
   2.3000000e+01  -1.0670300e-01
   2.3062500e+01  -1.1064400e-01
   2.3125000e+01  -7.4063000e-02
   2.3187500e+01  -7.7840000e-03
   2.3250000e+01   5.1771000e-02
   2.3312500e+01   1.0319600e-01
   2.3375000e+01   1.6537300e-01
   2.3437500e+01   2.3073800e-01
   2.3500000e+01   2.8037900e-01
   2.3562500e+01   3.0659600e-01
   2.3625000e+01   3.0604400e-01
   2.3687500e+01   2.7659900e-01
   2.3750000e+01   2.2635500e-01
   2.3812500e+01   1.6536900e-01
   2.3875000e+01   9.4010000e-02
   2.3937500e+01   1.6584000e-02
   2.4000000e+01  -5.8454000e-02
   2.4062500e+01  -1.2549200e-01
   2.4125000e+01  -1.6973600e-01
   2.4187500e+01  -1.6962300e-01
   2.4250000e+01  -1.2839900e-01
   2.4312500e+01  -6.8098000e-02
   2.4375000e+01   1.1705000e-02
   2.4437500e+01   1.1651800e-01
   2.4500000e+01   2.3505600e-01
   2.4562500e+01   3.5539700e-01
   2.4625000e+01   4.5991900e-01
   2.4687500e+01   5.3222300e-01
   2.4750000e+01   5.5891100e-01
   2.4812500e+01   5.2945600e-01
   2.4875000e+01   4.5403200e-01
   2.4937500e+01   3.4479500e-01
   2.5000000e+01   2.0364000e-01
   2.5062500e+01   4.3485000e-02
   2.5125000e+01  -1.0938700e-01
   2.5187500e+01  -2.2337200e-01
   2.5250000e+01  -2.7658600e-01
   2.5312500e+01  -2.7778700e-01
   2.5375000e+01  -2.5097600e-01
   2.5437500e+01  -2.0287700e-01
   2.5500000e+01  -1.4247600e-01
   2.5562500e+01  -8.6482000e-02
   2.5625000e+01  -2.9768000e-02
   2.5687500e+01   2.7886000e-02
   2.5750000e+01   7.2144000e-02
   2.5812500e+01   1.0658700e-01
   2.5875000e+01   1.5807100e-01
   2.5937500e+01   2.3367500e-01
   2.6000000e+01   2.9834200e-01
   2.6062500e+01   3.2871200e-01
   2.6125000e+01   3.1057400e-01
   2.6187500e+01   2.1200800e-01
   2.6250000e+01   4.1145000e-02
   2.6312500e+01  -1.5444400e-01
   2.6375000e+01  -3.5546000e-01
   2.6437500e+01  -5.5768900e-01
   2.6500000e+01  -7.2906700e-01
   2.6562500e+01  -8.3883900e-01
   2.6625000e+01  -8.8085000e-01
   2.6687500e+01  -8.4496700e-01
   2.6750000e+01  -7.3077300e-01
   2.6812500e+01  -5.7593900e-01
   2.6875000e+01  -4.1801500e-01
   2.6937500e+01  -2.6482000e-01
   2.7000000e+01  -1.2241400e-01
   2.7062500e+01  -4.0280000e-03
   2.7125000e+01   9.0627000e-02
   2.7187500e+01   1.5953300e-01
   2.7250000e+01   1.8595100e-01
   2.7312500e+01   1.7512200e-01
   2.7375000e+01   1.4856500e-01
   2.7437500e+01   1.1237000e-01
   2.7500000e+01   6.5794000e-02
   2.7562500e+01   1.1057000e-02
   2.7625000e+01  -4.5582000e-02
   2.7687500e+01  -8.9304000e-02
   2.7750000e+01  -1.0072200e-01
   2.7812500e+01  -7.1234000e-02
   2.7875000e+01  -9.9680000e-03
   2.7937500e+01   7.0345000e-02
   2.8000000e+01   1.5581400e-01
   2.8062500e+01   2.3006700e-01
   2.8125000e+01   2.8961800e-01
   2.8187500e+01   3.3739100e-01
   2.8250000e+01   3.5791100e-01
   2.8312500e+01   3.3107400e-01
   2.8375000e+01   2.6546700e-01
   2.8437500e+01   1.8152500e-01
   2.8500000e+01   8.6759000e-02
   2.8562500e+01  -6.9630000e-03
   2.8625000e+01  -8.8027000e-02
   2.8687500e+01  -1.5332500e-01
   2.8750000e+01  -2.0000300e-01
   2.8812500e+01  -2.2471900e-01
   2.8875000e+01  -2.1977900e-01
   2.8937500e+01  -1.8020700e-01
   2.9000000e+01  -1.1263300e-01
   2.9062500e+01  -2.8649000e-02
   2.9125000e+01   6.2921000e-02
   2.9187500e+01   1.6622500e-01
   2.9250000e+01   2.8478900e-01
   2.9312500e+01   3.9699900e-01
   2.9375000e+01   4.8088500e-01
   2.9437500e+01   5.3405800e-01
   2.9500000e+01   5.4476900e-01
   2.9562500e+01   5.0502700e-01
   2.9625000e+01   4.2854500e-01
   2.9687500e+01   3.2188300e-01
   2.9750000e+01   1.8598700e-01
   2.9812500e+01   3.4480000e-02
   2.9875000e+01  -1.0465800e-01
   2.9937500e+01  -1.9850300e-01
   3.0000000e+01  -2.2877300e-01
   3.0062500e+01  -2.0002200e-01
   3.0125000e+01  -1.4068100e-01
   3.0187500e+01  -7.5712000e-02
   3.0250000e+01  -6.2370000e-03
   3.0312500e+01   5.7928000e-02
   3.0375000e+01   1.0441000e-01
   3.0437500e+01   1.3884300e-01
   3.0500000e+01   1.5838500e-01
   3.0562500e+01   1.5731200e-01
   3.0625000e+01   1.5972100e-01
   3.0687500e+01   1.9370500e-01
   3.0750000e+01   2.4075600e-01
   3.0812500e+01   2.6013800e-01
   3.0875000e+01   2.3634900e-01
   3.0937500e+01   1.5756600e-01
   3.1000000e+01   1.3062000e-02
   3.1062500e+01  -1.6725300e-01
   3.1125000e+01  -3.4739500e-01
   3.1187500e+01  -5.2581900e-01
   3.1250000e+01  -6.8875400e-01
   3.1312500e+01  -8.0006100e-01
   3.1375000e+01  -8.3552600e-01
   3.1437500e+01  -7.8609100e-01
   3.1500000e+01  -6.6676500e-01
   3.1562500e+01  -5.0867300e-01
   3.1625000e+01  -3.4566700e-01
   3.1687500e+01  -2.0341700e-01
   3.1750000e+01  -8.6053000e-02
   3.1812500e+01   8.0770000e-03
   3.1875000e+01   8.0073000e-02
   3.1937500e+01   1.2493800e-01
   3.2000000e+01   1.3728900e-01
   3.2062500e+01   1.2681000e-01
   3.2125000e+01   1.0262700e-01
   3.2187500e+01   7.3923000e-02
   3.2250000e+01   4.4294000e-02
   3.2312500e+01   3.7980000e-03
   3.2375000e+01  -5.0322000e-02
   3.2437500e+01  -9.7689000e-02
   3.2500000e+01  -1.1143100e-01
   3.2562500e+01  -9.1159000e-02
   3.2625000e+01  -4.1770000e-02
   3.2687500e+01   4.2136000e-02
   3.2750000e+01   1.3931000e-01
   3.2812500e+01   2.2059500e-01
   3.2875000e+01   2.8043300e-01
   3.2937500e+01   3.2304300e-01
   3.3000000e+01   3.3825700e-01
   3.3062500e+01   3.0189800e-01
   3.3125000e+01   2.2045500e-01
   3.3187500e+01   1.2122600e-01
   3.3250000e+01   1.5044000e-02
   3.3312500e+01  -8.1707000e-02
   3.3375000e+01  -1.5717200e-01
   3.3437500e+01  -2.0988500e-01
   3.3500000e+01  -2.3260900e-01
   3.3562500e+01  -2.2901500e-01
   3.3625000e+01  -2.0043700e-01
   3.3687500e+01  -1.3813100e-01
   3.3750000e+01  -4.9086000e-02
   3.3812500e+01   4.9678000e-02
   3.3875000e+01   1.5359800e-01
   3.3937500e+01   2.6712300e-01
   3.4000000e+01   3.8837800e-01
   3.4062500e+01   5.0064900e-01
   3.4125000e+01   5.7844800e-01
   3.4187500e+01   6.0816000e-01
   3.4250000e+01   5.8735200e-01
   3.4312500e+01   5.1650500e-01
   3.4375000e+01   4.0414200e-01
   3.4437500e+01   2.6125800e-01
   3.4500000e+01   1.0014300e-01
   3.4562500e+01  -6.8467000e-02
   3.4625000e+01  -2.2831800e-01
   3.4687500e+01  -3.4395500e-01
   3.4750000e+01  -3.8224000e-01
   3.4812500e+01  -3.4107200e-01
   3.4875000e+01  -2.5261200e-01
   3.4937500e+01  -1.5036600e-01
   3.5000000e+01  -4.3118000e-02
   3.5062500e+01   5.7240000e-02
   3.5125000e+01   1.2890600e-01
   3.5187500e+01   1.7220900e-01
   3.5250000e+01   1.9579100e-01
   3.5312500e+01   1.9670900e-01
   3.5375000e+01   1.7565500e-01
   3.5437500e+01   1.5858300e-01
   3.5500000e+01   1.7519600e-01
   3.5562500e+01   2.0622300e-01
   3.5625000e+01   2.0701600e-01
   3.5687500e+01   1.6402400e-01
   3.5750000e+01   7.5195000e-02
   3.5812500e+01  -6.1303000e-02
   3.5875000e+01  -2.1928700e-01
   3.5937500e+01  -3.6825100e-01
   3.6000000e+01  -5.0130600e-01
   3.6062500e+01  -6.0805100e-01
   3.6125000e+01  -6.6469800e-01
   3.6187500e+01  -6.6237200e-01
   3.6250000e+01  -6.0723300e-01
   3.6312500e+01  -5.0434700e-01
   3.6375000e+01  -3.7718500e-01
   3.6437500e+01  -2.6560700e-01
   3.6500000e+01  -1.7668500e-01
   3.6562500e+01  -9.4295000e-02
   3.6625000e+01  -3.2619000e-02
   3.6687500e+01   4.4000000e-04
   3.6750000e+01   2.4553000e-02
   3.6812500e+01   3.4488000e-02
   3.6875000e+01   1.6539000e-02
   3.6937500e+01  -1.1724000e-02
   3.7000000e+01  -3.2365000e-02
   3.7062500e+01  -5.3856000e-02
   3.7125000e+01  -8.9329000e-02
   3.7187500e+01  -1.2892600e-01
   3.7250000e+01  -1.4473200e-01
   3.7312500e+01  -1.2337900e-01
   3.7375000e+01  -6.6489000e-02
   3.7437500e+01   2.5744000e-02
   3.7500000e+01   1.4009900e-01
   3.7562500e+01   2.4925800e-01
   3.7625000e+01   3.2768900e-01
   3.7687500e+01   3.6340300e-01
   3.7750000e+01   3.6340000e-01
   3.7812500e+01   3.2729300e-01
   3.7875000e+01   2.4908000e-01
   3.7937500e+01   1.4832400e-01
   3.8000000e+01   5.1647000e-02
   3.8062500e+01  -2.5396000e-02
   3.8125000e+01  -7.6950000e-02
   3.8187500e+01  -1.0867400e-01
   3.8250000e+01  -1.2452100e-01
   3.8312500e+01  -1.2845600e-01
   3.8375000e+01  -1.2350400e-01
   3.8437500e+01  -1.0154400e-01
   3.8500000e+01  -5.8554000e-02
   3.8562500e+01   3.7860000e-03
   3.8625000e+01   8.1162000e-02
   3.8687500e+01   1.6460300e-01
   3.8750000e+01   2.5901400e-01
   3.8812500e+01   3.6651300e-01
   3.8875000e+01   4.6133100e-01
   3.8937500e+01   5.1808700e-01
   3.9000000e+01   5.2608000e-01
   3.9062500e+01   4.8120700e-01
   3.9125000e+01   3.8717700e-01
   3.9187500e+01   2.5374400e-01
   3.9250000e+01   1.0148200e-01
   3.9312500e+01  -4.8040000e-02
   3.9375000e+01  -1.8560500e-01
   3.9437500e+01  -2.9387600e-01
   3.9500000e+01  -3.4540600e-01
   3.9562500e+01  -3.2797000e-01
   3.9625000e+01  -2.4973300e-01
   3.9687500e+01  -1.4279200e-01
   3.9750000e+01  -4.2882000e-02
   3.9812500e+01   4.4956000e-02
   3.9875000e+01   1.1458600e-01
   3.9937500e+01   1.4649500e-01
   4.0000000e+01   1.4622300e-01
   4.0062500e+01   1.3549100e-01
   4.0125000e+01   1.2483900e-01
   4.0187500e+01   1.1735900e-01
   4.0250000e+01   1.3754900e-01
   4.0312500e+01   1.9669500e-01
   4.0375000e+01   2.4325700e-01
   4.0437500e+01   2.3805200e-01
   4.0500000e+01   1.8520300e-01
   4.0562500e+01   8.3257000e-02
   4.0625000e+01  -5.9624000e-02
   4.0687500e+01  -2.1278600e-01
   4.0750000e+01  -3.4953000e-01
   4.0812500e+01  -4.6678400e-01
   4.0875000e+01  -5.5720900e-01
   4.0937500e+01  -5.9282700e-01
   4.1000000e+01  -5.6909500e-01
   4.1062500e+01  -5.0177400e-01
   4.1125000e+01  -4.0786000e-01
   4.1187500e+01  -3.1600900e-01
   4.1250000e+01  -2.4705000e-01
   4.1312500e+01  -1.9776000e-01
   4.1375000e+01  -1.5320200e-01
   4.1437500e+01  -1.0848000e-01
   4.1500000e+01  -6.9611000e-02
   4.1562500e+01  -3.4632000e-02
   4.1625000e+01  -6.7390000e-03
   4.1687500e+01  -1.4380000e-03
   4.1750000e+01  -1.5397000e-02
   4.1812500e+01  -3.5008000e-02
   4.1875000e+01  -6.4020000e-02
   4.1937500e+01  -1.0651100e-01
   4.2000000e+01  -1.4354600e-01
   4.2062500e+01  -1.4552000e-01
   4.2125000e+01  -1.0396700e-01
   4.2187500e+01  -2.9401000e-02
   4.2250000e+01   7.0268000e-02
   4.2312500e+01   1.7730400e-01
   4.2375000e+01   2.6136100e-01
   4.2437500e+01   3.0626600e-01
   4.2500000e+01   3.1504600e-01
   4.2562500e+01   2.9796100e-01
   4.2625000e+01   2.5626900e-01
   4.2687500e+01   1.9452600e-01
   4.2750000e+01   1.3548200e-01
   4.2812500e+01   9.0139000e-02
   4.2875000e+01   5.8616000e-02
   4.2937500e+01   4.0935000e-02
   4.3000000e+01   2.5714000e-02
   4.3062500e+01   6.8780000e-03
   4.3125000e+01  -1.6268000e-02
   4.3187500e+01  -4.5714000e-02
   4.3250000e+01  -6.4206000e-02
   4.3312500e+01  -5.0431000e-02
   4.3375000e+01  -1.6800000e-03
   4.3437500e+01   7.9668000e-02
   4.3500000e+01   1.8538800e-01
   4.3562500e+01   3.0302700e-01
   4.3625000e+01   4.1276300e-01
   4.3687500e+01   4.8137400e-01
   4.3750000e+01   4.9452400e-01
   4.3812500e+01   4.5945800e-01
   4.3875000e+01   3.8102300e-01
   4.3937500e+01   2.6737100e-01
   4.4000000e+01   1.3100500e-01
   4.4062500e+01  -5.1160000e-03
   4.4125000e+01  -1.2483700e-01
   4.4187500e+01  -2.2427100e-01
   4.4250000e+01  -2.8487500e-01
   4.4312500e+01  -2.9314300e-01
   4.4375000e+01  -2.5105200e-01
   4.4437500e+01  -1.7218200e-01
   4.4500000e+01  -8.7898000e-02
   4.4562500e+01  -2.2531000e-02
   4.4625000e+01   1.8357000e-02
   4.4687500e+01   4.0200000e-02
   4.4750000e+01   4.6640000e-02
   4.4812500e+01   4.7275000e-02
   4.4875000e+01   5.6441000e-02
   4.4937500e+01   6.8426000e-02
   4.5000000e+01   7.7678000e-02
   4.5062500e+01   1.0255800e-01
   4.5125000e+01   1.5033500e-01
   4.5187500e+01   1.9117900e-01
   4.5250000e+01   1.9618600e-01
   4.5312500e+01   1.6105000e-01
   4.5375000e+01   7.8266000e-02
   4.5437500e+01  -4.9746000e-02
   4.5500000e+01  -1.9219900e-01
   4.5562500e+01  -3.2519900e-01
   4.5625000e+01  -4.3559200e-01
   4.5687500e+01  -5.0248500e-01
   4.5750000e+01  -5.1795100e-01
   4.5812500e+01  -4.9621400e-01
   4.5875000e+01  -4.4120400e-01
   4.5937500e+01  -3.5442500e-01
   4.6000000e+01  -2.7207400e-01
   4.6062500e+01  -2.2088400e-01
   4.6125000e+01  -1.8636700e-01
   4.6187500e+01  -1.6104500e-01
   4.6250000e+01  -1.4852500e-01
   4.6312500e+01  -1.2660600e-01
   4.6375000e+01  -7.2562000e-02
   4.6437500e+01  -2.0620000e-03
   4.6500000e+01   6.0023000e-02
   4.6562500e+01   1.0644800e-01
   4.6625000e+01   1.2278600e-01
   4.6687500e+01   9.6404000e-02
   4.6750000e+01   3.4786000e-02
   4.6812500e+01  -4.0624000e-02
   4.6875000e+01  -9.6891000e-02
   4.6937500e+01  -1.1194700e-01
   4.7000000e+01  -7.8693000e-02
   4.7062500e+01   4.6120000e-03
   4.7125000e+01   1.1790000e-01
   4.7187500e+01   2.2226800e-01
   4.7250000e+01   2.7692300e-01
   4.7312500e+01   2.6205500e-01
   4.7375000e+01   1.9049100e-01
   4.7437500e+01   9.6633000e-02
   4.7500000e+01   1.9826000e-02
   4.7562500e+01  -1.0437000e-02
   4.7625000e+01   1.4731000e-02
   4.7687500e+01   7.8384000e-02
   4.7750000e+01   1.4079200e-01
   4.7812500e+01   1.6497900e-01
   4.7875000e+01   1.4049500e-01
   4.7937500e+01   8.9843000e-02
   4.8000000e+01   3.9196000e-02
   4.8062500e+01   6.5790000e-03
   4.8125000e+01   1.0205000e-02
   4.8187500e+01   4.1496000e-02
   4.8250000e+01   7.4735000e-02
   4.8312500e+01   1.0349200e-01
   4.8375000e+01   1.4115000e-01
   4.8437500e+01   1.9588800e-01
   4.8500000e+01   2.6586700e-01
   4.8562500e+01   3.5433500e-01
   4.8625000e+01   4.3165100e-01
   4.8687500e+01   4.6381400e-01
   4.8750000e+01   4.3207500e-01
   4.8812500e+01   3.2112100e-01
   4.8875000e+01   1.3436500e-01
   4.8937500e+01  -1.0333800e-01
   4.9000000e+01  -3.2742400e-01
   4.9062500e+01  -4.6948400e-01
   4.9125000e+01  -4.5571200e-01
   4.9187500e+01  -3.3913800e-01
   4.9250000e+01  -1.9259300e-01
   4.9312500e+01  -9.6238000e-02
   4.9375000e+01  -7.2335000e-02
   4.9437500e+01  -3.8420000e-02
   4.9500000e+01   2.6584000e-02
   4.9562500e+01   9.5386000e-02
   4.9625000e+01   1.1713700e-01
   4.9687500e+01   6.7633000e-02
   4.9750000e+01  -1.2826300e-01
   4.9812500e+01  -3.5011900e-01
   4.9875000e+01  -4.7542900e-01
   4.9937500e+01  -4.2704800e-01


==> tikz/data/pinn_time_reconstruction/ex1_time_axis/pinn.txt <==
   0.0000000e+00   2.2132000e-02
   6.2500000e-02  -4.3220000e-03
   1.2500000e-01  -3.3327000e-02
   1.8750000e-01  -6.2548000e-02
   2.5000000e-01  -8.8933000e-02
   3.1250000e-01  -1.0959500e-01
   3.7500000e-01  -1.2253900e-01
   4.3750000e-01  -1.2699100e-01
   5.0000000e-01  -1.2324800e-01
   5.6250000e-01  -1.1214900e-01
   6.2500000e-01  -9.4505000e-02
   6.8750000e-01  -7.0801000e-02
   7.5000000e-01  -4.1294000e-02
   8.1250000e-01  -6.3420000e-03
   8.7500000e-01   3.3250000e-02
   9.3750000e-01   7.5920000e-02
   1.0000000e+00   1.1912800e-01
   1.0625000e+00   1.5936200e-01
   1.1250000e+00   1.9284200e-01
   1.1875000e+00   2.1695000e-01
   1.2500000e+00   2.3162500e-01
   1.3125000e+00   2.3927700e-01
   1.3750000e+00   2.4281900e-01
   1.4375000e+00   2.4366500e-01
   1.5000000e+00   2.4161300e-01
   1.5625000e+00   2.3606300e-01
   1.6250000e+00   2.2648400e-01
   1.6875000e+00   2.1160100e-01
   1.7500000e+00   1.8876200e-01
   1.8125000e+00   1.5525000e-01
   1.8750000e+00   1.1184700e-01
   1.9375000e+00   6.6750000e-02
   2.0000000e+00   3.4947000e-02
   2.0625000e+00   2.8845000e-02
   2.1250000e+00   4.5881000e-02
   2.1875000e+00   6.8055000e-02
   2.2500000e+00   7.6158000e-02
   2.3125000e+00   6.1740000e-02
   2.3750000e+00   2.5830000e-02
   2.4375000e+00  -2.7839000e-02
   2.5000000e+00  -9.6275000e-02
   2.5625000e+00  -1.7714900e-01
   2.6250000e+00  -2.6674500e-01
   2.6875000e+00  -3.5757900e-01
   2.7500000e+00  -4.3841500e-01
   2.8125000e+00  -4.9751700e-01
   2.8750000e+00  -5.2670700e-01
   2.9375000e+00  -5.2462500e-01
   3.0000000e+00  -4.9725900e-01
   3.0625000e+00  -4.5317200e-01
   3.1250000e+00  -3.9799700e-01
   3.1875000e+00  -3.3598800e-01
   3.2500000e+00  -2.7334200e-01
   3.3125000e+00  -2.1492100e-01
   3.3750000e+00  -1.6092400e-01
   3.4375000e+00  -1.0970200e-01
   3.5000000e+00  -6.0326000e-02
   3.5625000e+00  -1.1793000e-02
   3.6250000e+00   3.7300000e-02
   3.6875000e+00   8.7325000e-02
   3.7500000e+00   1.3681100e-01
   3.8125000e+00   1.8315500e-01
   3.8750000e+00   2.2359800e-01
   3.9375000e+00   2.5525300e-01
   4.0000000e+00   2.7457500e-01
   4.0625000e+00   2.7766300e-01
   4.1250000e+00   2.6206300e-01
   4.1875000e+00   2.2890300e-01
   4.2500000e+00   1.8321000e-01
   4.3125000e+00   1.3176000e-01
   4.3750000e+00   8.0319000e-02
   4.4375000e+00   3.2430000e-02
   4.5000000e+00  -9.9970000e-03
   4.5625000e+00  -4.5696000e-02
   4.6250000e+00  -7.3598000e-02
   4.6875000e+00  -9.3013000e-02
   4.7500000e+00  -1.0391100e-01
   4.8125000e+00  -1.0695600e-01
   4.8750000e+00  -1.0323400e-01
   4.9375000e+00  -9.3733000e-02
   5.0000000e+00  -7.8669000e-02
   5.0625000e+00  -5.7027000e-02
   5.1250000e+00  -2.6778000e-02
   5.1875000e+00   1.4108000e-02
   5.2500000e+00   6.6292000e-02
   5.3125000e+00   1.2777300e-01
   5.3750000e+00   1.9331500e-01
   5.4375000e+00   2.5561400e-01
   5.5000000e+00   3.0793700e-01
   5.5625000e+00   3.4610500e-01
   5.6250000e+00   3.6868000e-01
   5.6875000e+00   3.7624600e-01
   5.7500000e+00   3.7033000e-01
   5.8125000e+00   3.5187000e-01
   5.8750000e+00   3.2040700e-01
   5.9375000e+00   2.7526000e-01
   6.0000000e+00   2.1812600e-01
   6.0625000e+00   1.5405100e-01
   6.1250000e+00   8.8742000e-02
   6.1875000e+00   2.5361000e-02
   6.2500000e+00  -3.4614000e-02
   6.3125000e+00  -8.7900000e-02
   6.3750000e+00  -1.2962300e-01
   6.4375000e+00  -1.5775400e-01
   6.5000000e+00  -1.7439000e-01
   6.5625000e+00  -1.8171200e-01
   6.6250000e+00  -1.7921500e-01
   6.6875000e+00  -1.6506600e-01
   6.7500000e+00  -1.3778500e-01
   6.8125000e+00  -9.5645000e-02
   6.8750000e+00  -3.5890000e-02
   6.9375000e+00   4.2635000e-02
   7.0000000e+00   1.3328900e-01
   7.0625000e+00   2.1804700e-01
   7.1250000e+00   2.7300100e-01
   7.1875000e+00   2.7926500e-01
   7.2500000e+00   2.2837000e-01
   7.3125000e+00   1.2276700e-01
   7.3750000e+00  -2.2533000e-02
   7.4375000e+00  -1.8516400e-01
   7.5000000e+00  -3.4796600e-01
   7.5625000e+00  -5.0044000e-01
   7.6250000e+00  -6.2855900e-01
   7.6875000e+00  -7.1392600e-01
   7.7500000e+00  -7.4366900e-01
   7.8125000e+00  -7.1619400e-01
   7.8750000e+00  -6.3966800e-01
   7.9375000e+00  -5.2829500e-01
   8.0000000e+00  -3.9773900e-01
   8.0625000e+00  -2.6166400e-01
   8.1250000e+00  -1.3192200e-01
   8.1875000e+00  -1.9404000e-02
   8.2500000e+00   6.8133000e-02
   8.3125000e+00   1.2951000e-01
   8.3750000e+00   1.7052900e-01
   8.4375000e+00   1.9961100e-01
   8.5000000e+00   2.2216800e-01
   8.5625000e+00   2.3868400e-01
   8.6250000e+00   2.4720200e-01
   8.6875000e+00   2.4661000e-01
   8.7500000e+00   2.3794400e-01
   8.8125000e+00   2.2363900e-01
   8.8750000e+00   2.0585200e-01
   8.9375000e+00   1.8524100e-01
   9.0000000e+00   1.6139500e-01
   9.0625000e+00   1.3468700e-01
   9.1250000e+00   1.0761900e-01
   9.1875000e+00   8.4062000e-02
   9.2500000e+00   6.6982000e-02
   9.3125000e+00   5.6685000e-02
   9.3750000e+00   5.0935000e-02
   9.4375000e+00   4.6493000e-02
   9.5000000e+00   4.0685000e-02
   9.5625000e+00   3.2012000e-02
   9.6250000e+00   1.9844000e-02
   9.6875000e+00   3.9970000e-03
   9.7500000e+00  -1.4939000e-02
   9.8125000e+00  -3.4639000e-02
   9.8750000e+00  -5.0643000e-02
   9.9375000e+00  -5.7628000e-02
   1.0000000e+01  -5.1641000e-02
   1.0062500e+01  -3.1432000e-02
   1.0125000e+01   1.6180000e-03
   1.0187500e+01   4.4312000e-02
   1.0250000e+01   9.3297000e-02
   1.0312500e+01   1.4627200e-01
   1.0375000e+01   1.9951900e-01
   1.0437500e+01   2.4459000e-01
   1.0500000e+01   2.7132900e-01
   1.0562500e+01   2.7516400e-01
   1.0625000e+01   2.5962700e-01
   1.0687500e+01   2.3097100e-01
   1.0750000e+01   1.9133700e-01
   1.0812500e+01   1.3986400e-01
   1.0875000e+01   8.1024000e-02
   1.0937500e+01   2.7282000e-02
   1.1000000e+01  -8.9890000e-03
   1.1062500e+01  -2.3354000e-02
   1.1125000e+01  -1.9533000e-02
   1.1187500e+01  -6.3780000e-03
   1.1250000e+01   5.5190000e-03
   1.1312500e+01   8.8140000e-03
   1.1375000e+01   3.6410000e-03
   1.1437500e+01  -2.6220000e-03
   1.1500000e+01   8.6100000e-04
   1.1562500e+01   2.4439000e-02
   1.1625000e+01   7.5348000e-02
   1.1687500e+01   1.5391400e-01
   1.1750000e+01   2.4680100e-01
   1.1812500e+01   3.2702100e-01
   1.1875000e+01   3.6662100e-01
   1.1937500e+01   3.4353300e-01
   1.2000000e+01   2.4433500e-01
   1.2062500e+01   8.0447000e-02
   1.2125000e+01  -1.1367800e-01
   1.2187500e+01  -3.1335500e-01
   1.2250000e+01  -5.1208100e-01
   1.2312500e+01  -6.9571500e-01
   1.2375000e+01  -8.3288500e-01
   1.2437500e+01  -9.0064400e-01
   1.2500000e+01  -8.9839900e-01
   1.2562500e+01  -8.3593300e-01
   1.2625000e+01  -7.2543800e-01
   1.2687500e+01  -5.8079200e-01
   1.2750000e+01  -4.1903100e-01
   1.2812500e+01  -2.6009900e-01
   1.2875000e+01  -1.2008400e-01
   1.2937500e+01  -2.2030000e-03
   1.3000000e+01   9.3908000e-02
   1.3062500e+01   1.6116200e-01
   1.3125000e+01   1.9678100e-01
   1.3187500e+01   2.0980300e-01
   1.3250000e+01   2.1038000e-01
   1.3312500e+01   2.0304200e-01
   1.3375000e+01   1.9079800e-01
   1.3437500e+01   1.7571100e-01
   1.3500000e+01   1.5770600e-01
   1.3562500e+01   1.3704700e-01
   1.3625000e+01   1.1581900e-01
   1.3687500e+01   9.5762000e-02
   1.3750000e+01   7.6357000e-02
   1.3812500e+01   5.6647000e-02
   1.3875000e+01   3.8482000e-02
   1.3937500e+01   2.6866000e-02
   1.4000000e+01   2.6776000e-02
   1.4062500e+01   3.9374000e-02
   1.4125000e+01   6.0849000e-02
   1.4187500e+01   8.4730000e-02
   1.4250000e+01   1.0522200e-01
   1.4312500e+01   1.1872800e-01
   1.4375000e+01   1.2345200e-01
   1.4437500e+01   1.1876200e-01
   1.4500000e+01   1.0525200e-01
   1.4562500e+01   8.5248000e-02
   1.4625000e+01   6.3289000e-02
   1.4687500e+01   4.5796000e-02
   1.4750000e+01   3.9892000e-02
   1.4812500e+01   5.1663000e-02
   1.4875000e+01   8.3224000e-02
   1.4937500e+01   1.3015000e-01
   1.5000000e+01   1.8450000e-01
   1.5062500e+01   2.4076400e-01
   1.5125000e+01   2.9443900e-01
   1.5187500e+01   3.3672000e-01
   1.5250000e+01   3.5756400e-01
   1.5312500e+01   3.5285500e-01
   1.5375000e+01   3.2425000e-01
   1.5437500e+01   2.7510600e-01
   1.5500000e+01   2.0917200e-01
   1.5562500e+01   1.3031600e-01
   1.5625000e+01   4.2501000e-02
   1.5687500e+01  -4.6953000e-02
   1.5750000e+01  -1.2400800e-01
   1.5812500e+01  -1.7313900e-01
   1.5875000e+01  -1.8875200e-01
   1.5937500e+01  -1.7827800e-01
   1.6000000e+01  -1.5363900e-01
   1.6062500e+01  -1.2286500e-01
   1.6125000e+01  -8.8227000e-02
   1.6187500e+01  -4.7858000e-02
   1.6250000e+01   2.6380000e-03
   1.6312500e+01   6.9522000e-02
   1.6375000e+01   1.5663300e-01
   1.6437500e+01   2.5661300e-01
   1.6500000e+01   3.4928200e-01
   1.6562500e+01   4.0996800e-01
   1.6625000e+01   4.1645900e-01
   1.6687500e+01   3.5397400e-01
   1.6750000e+01   2.2126900e-01
   1.6812500e+01   3.2494000e-02
   1.6875000e+01  -1.8186900e-01
   1.6937500e+01  -3.8740400e-01
   1.7000000e+01  -5.7438200e-01
   1.7062500e+01  -7.4298900e-01
   1.7125000e+01  -8.6774400e-01
   1.7187500e+01  -9.1906500e-01
   1.7250000e+01  -8.9191500e-01
   1.7312500e+01  -7.9944900e-01
   1.7375000e+01  -6.6184800e-01
   1.7437500e+01  -4.9931400e-01
   1.7500000e+01  -3.2617700e-01
   1.7562500e+01  -1.5190100e-01
   1.7625000e+01   1.2078000e-02
   1.7687500e+01   1.5015600e-01
   1.7750000e+01   2.4591200e-01
   1.7812500e+01   2.8997500e-01
   1.7875000e+01   2.8614500e-01
   1.7937500e+01   2.4719000e-01
   1.8000000e+01   1.8830200e-01
   1.8062500e+01   1.2097700e-01
   1.8125000e+01   5.0779000e-02
   1.8187500e+01  -1.4562000e-02
   1.8250000e+01  -6.2518000e-02
   1.8312500e+01  -8.3689000e-02
   1.8375000e+01  -7.5057000e-02
   1.8437500e+01  -3.9087000e-02
   1.8500000e+01   1.4697000e-02
   1.8562500e+01   7.2319000e-02
   1.8625000e+01   1.2377500e-01
   1.8687500e+01   1.6727200e-01
   1.8750000e+01   2.0388000e-01
   1.8812500e+01   2.2976400e-01
   1.8875000e+01   2.3685200e-01
   1.8937500e+01   2.2113500e-01
   1.9000000e+01   1.8673500e-01
   1.9062500e+01   1.4143300e-01
   1.9125000e+01   9.1431000e-02
   1.9187500e+01   4.0730000e-02
   1.9250000e+01  -7.4690000e-03
   1.9312500e+01  -5.0123000e-02
   1.9375000e+01  -8.3330000e-02
   1.9437500e+01  -1.0026400e-01
   1.9500000e+01  -9.1843000e-02
   1.9562500e+01  -5.2436000e-02
   1.9625000e+01   1.5450000e-02
   1.9687500e+01   1.0306500e-01
   1.9750000e+01   1.9994100e-01
   1.9812500e+01   2.9531100e-01
   1.9875000e+01   3.7789300e-01
   1.9937500e+01   4.3750100e-01
   2.0000000e+01   4.6763700e-01
   2.0062500e+01   4.6585600e-01
   2.0125000e+01   4.3205500e-01
   2.0187500e+01   3.6738800e-01
   2.0250000e+01   2.7504400e-01
   2.0312500e+01   1.6173300e-01
   2.0375000e+01   3.9070000e-02
   2.0437500e+01  -7.6069000e-02
   2.0500000e+01  -1.6454500e-01
   2.0562500e+01  -2.1211000e-01
   2.0625000e+01  -2.1671900e-01
   2.0687500e+01  -1.9013500e-01
   2.0750000e+01  -1.5034700e-01
   2.0812500e+01  -1.0958800e-01
   2.0875000e+01  -6.8937000e-02
   2.0937500e+01  -2.3629000e-02
   2.1000000e+01   2.9069000e-02
   2.1062500e+01   8.9140000e-02
   2.1125000e+01   1.5726900e-01
   2.1187500e+01   2.3185300e-01
   2.1250000e+01   3.0018100e-01
   2.1312500e+01   3.3609700e-01
   2.1375000e+01   3.1096400e-01
   2.1437500e+01   2.1047700e-01
   2.1500000e+01   4.4211000e-02
   2.1562500e+01  -1.5923000e-01
   2.1625000e+01  -3.6772500e-01
   2.1687500e+01  -5.5987800e-01
   2.1750000e+01  -7.2699400e-01
   2.1812500e+01  -8.5899600e-01
   2.1875000e+01  -9.3336100e-01
   2.1937500e+01  -9.3048400e-01
   2.2000000e+01  -8.5061700e-01
   2.2062500e+01  -7.0965700e-01
   2.2125000e+01  -5.3224300e-01
   2.2187500e+01  -3.4443200e-01
   2.2250000e+01  -1.6470000e-01
   2.2312500e+01  -2.8380000e-03
   2.2375000e+01   1.3523500e-01
   2.2437500e+01   2.4277300e-01
   2.2500000e+01   3.1078800e-01
   2.2562500e+01   3.3317600e-01
   2.2625000e+01   3.1318700e-01
   2.2687500e+01   2.6184900e-01
   2.2750000e+01   1.9028800e-01
   2.2812500e+01   1.0675200e-01
   2.2875000e+01   1.9472000e-02
   2.2937500e+01  -6.0714000e-02
   2.3000000e+01  -1.1865400e-01
   2.3062500e+01  -1.3799500e-01
   2.3125000e+01  -1.1236600e-01
   2.3187500e+01  -5.2281000e-02
   2.3250000e+01   2.2722000e-02
   2.3312500e+01   9.7410000e-02
   2.3375000e+01   1.6609300e-01
   2.3437500e+01   2.2813300e-01
   2.3500000e+01   2.8105700e-01
   2.3562500e+01   3.1767900e-01
   2.3625000e+01   3.2838700e-01
   2.3687500e+01   3.0676300e-01
   2.3750000e+01   2.5603600e-01
   2.3812500e+01   1.8824600e-01
   2.3875000e+01   1.1363700e-01
   2.3937500e+01   3.7102000e-02
   2.4000000e+01  -3.8089000e-02
   2.4062500e+01  -1.0599100e-01
   2.4125000e+01  -1.5275100e-01
   2.4187500e+01  -1.6649700e-01
   2.4250000e+01  -1.4782300e-01
   2.4312500e+01  -9.9159000e-02
   2.4375000e+01  -1.7856000e-02
   2.4437500e+01   9.0971000e-02
   2.4500000e+01   2.1200000e-01
   2.4562500e+01   3.3242900e-01
   2.4625000e+01   4.4412400e-01
   2.4687500e+01   5.2498600e-01
   2.4750000e+01   5.5357700e-01
   2.4812500e+01   5.3699600e-01
   2.4875000e+01   4.8486900e-01
   2.4937500e+01   3.8972600e-01
   2.5000000e+01   2.5854800e-01
   2.5062500e+01   1.1396900e-01
   2.5125000e+01  -3.0442000e-02
   2.5187500e+01  -1.5825100e-01
   2.5250000e+01  -2.4302000e-01
   2.5312500e+01  -2.6984300e-01
   2.5375000e+01  -2.5469700e-01
   2.5437500e+01  -2.2299500e-01
   2.5500000e+01  -1.8690700e-01
   2.5562500e+01  -1.4936300e-01
   2.5625000e+01  -1.0789700e-01
   2.5687500e+01  -5.9336000e-02
   2.5750000e+01  -7.1900000e-03
   2.5812500e+01   4.5307000e-02
   2.5875000e+01   1.0751000e-01
   2.5937500e+01   1.9330300e-01
   2.6000000e+01   2.9578000e-01
   2.6062500e+01   3.7409700e-01
   2.6125000e+01   3.7416900e-01
   2.6187500e+01   2.6972300e-01
   2.6250000e+01   8.1549000e-02
   2.6312500e+01  -1.4140000e-01
   2.6375000e+01  -3.5497600e-01
   2.6437500e+01  -5.3895200e-01
   2.6500000e+01  -6.9211400e-01
   2.6562500e+01  -8.0900700e-01
   2.6625000e+01  -8.6813800e-01
   2.6687500e+01  -8.5233400e-01
   2.6750000e+01  -7.6831400e-01
   2.6812500e+01  -6.3709600e-01
   2.6875000e+01  -4.7630300e-01
   2.6937500e+01  -3.0012300e-01
   2.7000000e+01  -1.3046600e-01
   2.7062500e+01   6.2320000e-03
   2.7125000e+01   9.9850000e-02
   2.7187500e+01   1.6221100e-01
   2.7250000e+01   2.0274100e-01
   2.7312500e+01   2.1639400e-01
   2.7375000e+01   2.0147800e-01
   2.7437500e+01   1.6699900e-01
   2.7500000e+01   1.2138000e-01
   2.7562500e+01   6.8762000e-02
   2.7625000e+01   1.4624000e-02
   2.7687500e+01  -3.1511000e-02
   2.7750000e+01  -5.8396000e-02
   2.7812500e+01  -5.6945000e-02
   2.7875000e+01  -2.3934000e-02
   2.7937500e+01   3.5531000e-02
   2.8000000e+01   1.0899700e-01
   2.8062500e+01   1.8179800e-01
   2.8125000e+01   2.4258600e-01
   2.8187500e+01   2.8479500e-01
   2.8250000e+01   3.0459800e-01
   2.8312500e+01   2.9935300e-01
   2.8375000e+01   2.6858800e-01
   2.8437500e+01   2.1556400e-01
   2.8500000e+01   1.4691200e-01
   2.8562500e+01   7.0238000e-02
   2.8625000e+01  -7.9360000e-03
   2.8687500e+01  -8.1996000e-02
   2.8750000e+01  -1.4533100e-01
   2.8812500e+01  -1.8940000e-01
   2.8875000e+01  -2.0534900e-01
   2.8937500e+01  -1.8730400e-01
   2.9000000e+01  -1.3488800e-01
   2.9062500e+01  -5.3293000e-02
   2.9125000e+01   4.8883000e-02
   2.9187500e+01   1.6208400e-01
   2.9250000e+01   2.7674100e-01
   2.9312500e+01   3.8274900e-01
   2.9375000e+01   4.6934200e-01
   2.9437500e+01   5.2602500e-01
   2.9500000e+01   5.4371100e-01
   2.9562500e+01   5.1652600e-01
   2.9625000e+01   4.4585400e-01
   2.9687500e+01   3.4314600e-01
   2.9750000e+01   2.2515000e-01
   2.9812500e+01   1.0461400e-01
   2.9875000e+01  -1.2508000e-02
   2.9937500e+01  -1.1964800e-01
   3.0000000e+01  -2.0136800e-01
   3.0062500e+01  -2.3787900e-01
   3.0125000e+01  -2.2192200e-01
   3.0187500e+01  -1.6758100e-01
   3.0250000e+01  -1.0031100e-01
   3.0312500e+01  -4.1662000e-02
   3.0375000e+01   1.7950000e-03
   3.0437500e+01   4.2003000e-02
   3.0500000e+01   8.9288000e-02
   3.0562500e+01   1.2971500e-01
   3.0625000e+01   1.5264000e-01
   3.0687500e+01   1.7857500e-01
   3.0750000e+01   2.2330000e-01
   3.0812500e+01   2.6831800e-01
   3.0875000e+01   2.7739900e-01
   3.0937500e+01   2.1875800e-01
   3.1000000e+01   8.5734000e-02
   3.1062500e+01  -9.8409000e-02
   3.1125000e+01  -3.0048000e-01
   3.1187500e+01  -4.9124400e-01
   3.1250000e+01  -6.5234400e-01
   3.1312500e+01  -7.7402300e-01
   3.1375000e+01  -8.3717100e-01
   3.1437500e+01  -8.1870200e-01
   3.1500000e+01  -7.2603600e-01
   3.1562500e+01  -5.9281100e-01
   3.1625000e+01  -4.4200300e-01
   3.1687500e+01  -2.8488400e-01
   3.1750000e+01  -1.3605400e-01
   3.1812500e+01  -8.8060000e-03
   3.1875000e+01   9.1713000e-02
   3.1937500e+01   1.6479800e-01
   3.2000000e+01   2.0669300e-01
   3.2062500e+01   2.1406400e-01
   3.2125000e+01   1.9265800e-01
   3.2187500e+01   1.5215100e-01
   3.2250000e+01   9.5497000e-02
   3.2312500e+01   2.8699000e-02
   3.2375000e+01  -2.9540000e-02
   3.2437500e+01  -6.7435000e-02
   3.2500000e+01  -9.2459000e-02
   3.2562500e+01  -1.0628100e-01
   3.2625000e+01  -9.0999000e-02
   3.2687500e+01  -3.4347000e-02
   3.2750000e+01   5.3554000e-02
   3.2812500e+01   1.5256500e-01
   3.2875000e+01   2.4454300e-01
   3.2937500e+01   3.1270400e-01
   3.3000000e+01   3.4198200e-01
   3.3062500e+01   3.2595400e-01
   3.3125000e+01   2.7005200e-01
   3.3187500e+01   1.8639300e-01
   3.3250000e+01   9.0195000e-02
   3.3312500e+01  -1.0960000e-03
   3.3375000e+01  -7.7205000e-02
   3.3437500e+01  -1.4001300e-01
   3.3500000e+01  -1.8800800e-01
   3.3562500e+01  -2.0842900e-01
   3.3625000e+01  -1.9453700e-01
   3.3687500e+01  -1.5254900e-01
   3.3750000e+01  -8.6173000e-02
   3.3812500e+01   6.8930000e-03
   3.3875000e+01   1.2034400e-01
   3.3937500e+01   2.3814600e-01
   3.4000000e+01   3.4925000e-01
   3.4062500e+01   4.4978900e-01
   3.4125000e+01   5.3102200e-01
   3.4187500e+01   5.7567000e-01
   3.4250000e+01   5.6906900e-01
   3.4312500e+01   5.1066300e-01
   3.4375000e+01   4.1335700e-01
   3.4437500e+01   2.9368200e-01
   3.4500000e+01   1.6392300e-01
   3.4562500e+01   3.1596000e-02
   3.4625000e+01  -9.6808000e-02
   3.4687500e+01  -2.1109900e-01
   3.4750000e+01  -2.9278100e-01
   3.4812500e+01  -3.2056500e-01
   3.4875000e+01  -2.8920400e-01
   3.4937500e+01  -2.1655300e-01
   3.5000000e+01  -1.2727200e-01
   3.5062500e+01  -3.7786000e-02
   3.5125000e+01   4.3638000e-02
   3.5187500e+01   1.1152700e-01
   3.5250000e+01   1.6150100e-01
   3.5312500e+01   1.9028500e-01
   3.5375000e+01   1.9750600e-01
   3.5437500e+01   1.9331200e-01
   3.5500000e+01   1.9622200e-01
   3.5562500e+01   2.1385300e-01
   3.5625000e+01   2.3500600e-01
   3.5687500e+01   2.3310400e-01
   3.5750000e+01   1.7589700e-01
   3.5812500e+01   5.0509000e-02
   3.5875000e+01  -1.2650000e-01
   3.5937500e+01  -3.2044400e-01
   3.6000000e+01  -4.9063600e-01
   3.6062500e+01  -6.0873900e-01
   3.6125000e+01  -6.6936400e-01
   3.6187500e+01  -6.7793600e-01
   3.6250000e+01  -6.4329200e-01
   3.6312500e+01  -5.7396200e-01
   3.6375000e+01  -4.6641500e-01
   3.6437500e+01  -3.2506300e-01
   3.6500000e+01  -1.8881000e-01
   3.6562500e+01  -9.3629000e-02
   3.6625000e+01  -3.4812000e-02
   3.6687500e+01   1.3204000e-02
   3.6750000e+01   6.1289000e-02
   3.6812500e+01   9.5091000e-02
   3.6875000e+01   9.7811000e-02
   3.6937500e+01   7.5194000e-02
   3.7000000e+01   4.3979000e-02
   3.7062500e+01   1.0218000e-02
   3.7125000e+01  -2.6759000e-02
   3.7187500e+01  -6.4198000e-02
   3.7250000e+01  -9.4902000e-02
   3.7312500e+01  -1.0963400e-01
   3.7375000e+01  -9.9722000e-02
   3.7437500e+01  -5.5791000e-02
   3.7500000e+01   2.8083000e-02
   3.7562500e+01   1.3834800e-01
   3.7625000e+01   2.4213600e-01
   3.7687500e+01   3.1172800e-01
   3.7750000e+01   3.3945500e-01
   3.7812500e+01   3.2883800e-01
   3.7875000e+01   2.8373800e-01
   3.7937500e+01   2.0977500e-01
   3.8000000e+01   1.1954500e-01
   3.8062500e+01   3.1334000e-02
   3.8125000e+01  -3.8548000e-02
   3.8187500e+01  -8.2624000e-02
   3.8250000e+01  -1.0403200e-01
   3.8312500e+01  -1.1206000e-01
   3.8375000e+01  -1.1437200e-01
   3.8437500e+01  -1.1002300e-01
   3.8500000e+01  -8.8219000e-02
   3.8562500e+01  -3.7734000e-02
   3.8625000e+01   4.1254000e-02
   3.8687500e+01   1.3812900e-01
   3.8750000e+01   2.4241200e-01
   3.8812500e+01   3.4622700e-01
   3.8875000e+01   4.3721100e-01
   3.8937500e+01   4.9718700e-01
   3.9000000e+01   5.1096900e-01
   3.9062500e+01   4.7254400e-01
   3.9125000e+01   3.8522500e-01
   3.9187500e+01   2.6541900e-01
   3.9250000e+01   1.4009800e-01
   3.9312500e+01   2.9156000e-02
   3.9375000e+01  -6.3013000e-02
   3.9437500e+01  -1.3850200e-01
   3.9500000e+01  -1.9590400e-01
   3.9562500e+01  -2.2911500e-01
   3.9625000e+01  -2.3464800e-01
   3.9687500e+01  -2.1274200e-01
   3.9750000e+01  -1.6208500e-01
   3.9812500e+01  -8.8134000e-02
   3.9875000e+01  -9.3610000e-03
   3.9937500e+01   5.8097000e-02
   4.0000000e+01   1.0877800e-01
   4.0062500e+01   1.3980500e-01
   4.0125000e+01   1.5155000e-01
   4.0187500e+01   1.5781100e-01
   4.0250000e+01   1.7465100e-01
   4.0312500e+01   1.9932200e-01
   4.0375000e+01   2.2628600e-01
   4.0437500e+01   2.4825300e-01
   4.0500000e+01   2.3768700e-01
   4.0562500e+01   1.6724000e-01
   4.0625000e+01   3.4582000e-02
   4.0687500e+01  -1.3594800e-01
   4.0750000e+01  -3.0521200e-01
   4.0812500e+01  -4.4046900e-01
   4.0875000e+01  -5.2983800e-01
   4.0937500e+01  -5.7768100e-01
   4.1000000e+01  -5.9155200e-01
   4.1062500e+01  -5.6815300e-01
   4.1125000e+01  -5.0035200e-01
   4.1187500e+01  -4.0858700e-01
   4.1250000e+01  -3.2171800e-01
   4.1312500e+01  -2.4150500e-01
   4.1375000e+01  -1.6727300e-01
   4.1437500e+01  -1.0339800e-01
   4.1500000e+01  -4.4955000e-02
   4.1562500e+01   1.4327000e-02
   4.1625000e+01   6.7724000e-02
   4.1687500e+01   9.6461000e-02
   4.1750000e+01   8.9422000e-02
   4.1812500e+01   5.3591000e-02
   4.1875000e+01   1.9450000e-03
   4.1937500e+01  -5.3589000e-02
   4.2000000e+01  -1.0526800e-01
   4.2062500e+01  -1.5156000e-01
   4.2125000e+01  -1.8058500e-01
   4.2187500e+01  -1.6196300e-01
   4.2250000e+01  -7.6979000e-02
   4.2312500e+01   5.4512000e-02
   4.2375000e+01   1.9125600e-01
   4.2437500e+01   2.9881500e-01
   4.2500000e+01   3.5671800e-01
   4.2562500e+01   3.5891800e-01
   4.2625000e+01   3.1670400e-01
   4.2687500e+01   2.5277900e-01
   4.2750000e+01   1.8697400e-01
   4.2812500e+01   1.2932700e-01
   4.2875000e+01   8.4400000e-02
   4.2937500e+01   5.4255000e-02
   4.3000000e+01   3.4825000e-02
   4.3062500e+01   1.5426000e-02
   4.3125000e+01  -1.2227000e-02
   4.3187500e+01  -4.5083000e-02
   4.3250000e+01  -7.0649000e-02
   4.3312500e+01  -7.4809000e-02
   4.3375000e+01  -4.6925000e-02
   4.3437500e+01   1.6491000e-02
   4.3500000e+01   1.0969200e-01
   4.3562500e+01   2.1963700e-01
   4.3625000e+01   3.2514300e-01
   4.3687500e+01   3.9743100e-01
   4.3750000e+01   4.2053200e-01
   4.3812500e+01   4.0223600e-01
   4.3875000e+01   3.4848800e-01
   4.3937500e+01   2.6015700e-01
   4.4000000e+01   1.5511900e-01
   4.4062500e+01   5.7777000e-02
   4.4125000e+01  -2.0590000e-02
   4.4187500e+01  -8.1649000e-02
   4.4250000e+01  -1.3222200e-01
   4.4312500e+01  -1.7319200e-01
   4.4375000e+01  -1.9460800e-01
   4.4437500e+01  -1.8734500e-01
   4.4500000e+01  -1.5770900e-01
   4.4562500e+01  -1.2046100e-01
   4.4625000e+01  -7.8431000e-02
   4.4687500e+01  -3.3507000e-02
   4.4750000e+01  -2.3240000e-03
   4.4812500e+01   1.9402000e-02
   4.4875000e+01   5.0883000e-02
   4.4937500e+01   8.3393000e-02
   4.5000000e+01   9.5580000e-02
   4.5062500e+01   8.3488000e-02
   4.5125000e+01   7.1885000e-02
   4.5187500e+01   9.0418000e-02
   4.5250000e+01   1.3042200e-01
   4.5312500e+01   1.5199300e-01
   4.5375000e+01   1.2080600e-01
   4.5437500e+01   2.3453000e-02
   4.5500000e+01  -1.2327100e-01
   4.5562500e+01  -2.7990300e-01
   4.5625000e+01  -4.0789600e-01
   4.5687500e+01  -4.8913100e-01
   4.5750000e+01  -5.2661400e-01
   4.5812500e+01  -5.3008100e-01
   4.5875000e+01  -5.0778000e-01
   4.5937500e+01  -4.6617800e-01
   4.6000000e+01  -4.0968000e-01
   4.6062500e+01  -3.4029700e-01
   4.6125000e+01  -2.6180900e-01
   4.6187500e+01  -1.8183600e-01
   4.6250000e+01  -1.0498400e-01
   4.6312500e+01  -2.8125000e-02
   4.6375000e+01   5.0745000e-02
   4.6437500e+01   1.2100900e-01
   4.6500000e+01   1.6466200e-01
   4.6562500e+01   1.7020800e-01
   4.6625000e+01   1.3757100e-01
   4.6687500e+01   7.9809000e-02
   4.6750000e+01   1.4506000e-02
   4.6812500e+01  -5.4729000e-02
   4.6875000e+01  -1.2008100e-01
   4.6937500e+01  -1.4859000e-01
   4.7000000e+01  -1.1926300e-01
   4.7062500e+01  -4.9639000e-02
   4.7125000e+01   2.9201000e-02
   4.7187500e+01   9.6913000e-02
   4.7250000e+01   1.4454700e-01
   4.7312500e+01   1.6866900e-01
   4.7375000e+01   1.7098000e-01
   4.7437500e+01   1.6042100e-01
   4.7500000e+01   1.4914400e-01
   4.7562500e+01   1.4381800e-01
   4.7625000e+01   1.4408000e-01
   4.7687500e+01   1.4871100e-01
   4.7750000e+01   1.5771600e-01
   4.7812500e+01   1.6625100e-01
   4.7875000e+01   1.5799600e-01
   4.7937500e+01   1.1281100e-01
   4.8000000e+01   3.1146000e-02
   4.8062500e+01  -5.4103000e-02
   4.8125000e+01  -1.0052100e-01
   4.8187500e+01  -8.5372000e-02
   4.8250000e+01  -1.0976000e-02
   4.8312500e+01   1.0154000e-01
   4.8375000e+01   2.2049000e-01
   4.8437500e+01   3.1933100e-01
   4.8500000e+01   3.8772700e-01
   4.8562500e+01   4.2436300e-01
   4.8625000e+01   4.2358800e-01
   4.8687500e+01   3.7705300e-01
   4.8750000e+01   2.8924400e-01
   4.8812500e+01   1.8347900e-01
   4.8875000e+01   8.5369000e-02
   4.8937500e+01   3.8870000e-03
   4.9000000e+01  -6.4815000e-02
   4.9062500e+01  -1.2479300e-01
   4.9125000e+01  -1.8485200e-01
   4.9187500e+01  -2.5621500e-01
   4.9250000e+01  -3.2173400e-01
   4.9312500e+01  -3.4032000e-01
   4.9375000e+01  -3.0348300e-01
   4.9437500e+01  -2.4367900e-01
   4.9500000e+01  -1.8342300e-01
   4.9562500e+01  -1.1798900e-01
   4.9625000e+01  -4.4418000e-02
   4.9687500e+01   2.5293000e-02
   4.9750000e+01   8.2439000e-02
   4.9812500e+01   1.2851600e-01
   4.9875000e+01   1.6196500e-01
   4.9937500e+01   1.7686800e-01


==> tikz/data/pinn_time_reconstruction/ex1_time_axis/tesm.txt <==
   0.0000000e+00   6.1800000e-04
   6.2500000e-02  -6.5600000e-04
   1.2500000e-01   8.7700000e-04
   1.8750000e-01  -5.8400000e-04
   2.5000000e-01   7.9700000e-04
   3.1250000e-01  -6.2700000e-04
   3.7500000e-01   9.2900000e-04
   4.3750000e-01  -3.8600000e-04
   5.0000000e-01   1.2310000e-03
   5.6250000e-01  -5.7200000e-04
   6.2500000e-01   1.0730000e-03
   6.8750000e-01  -7.5400000e-04
   7.5000000e-01   1.0480000e-03
   8.1250000e-01  -8.1300000e-04
   8.7500000e-01   9.8500000e-04
   9.3750000e-01  -8.6800000e-04
   1.0000000e+00   1.1940000e-03
   1.0625000e+00  -1.1430000e-03
   1.1250000e+00   1.1600000e-03
   1.1875000e+00  -8.9500000e-04
   1.2500000e+00   6.7300000e-04
   1.3125000e+00   6.7200000e-04
   1.3750000e+00  -4.2350000e-03
   1.4375000e+00   3.8233000e-02
   1.5000000e+00   1.7945200e-01
   1.5625000e+00   1.7229900e-01
   1.6250000e+00   1.2547200e-01
   1.6875000e+00   8.1033000e-02
   1.7500000e+00   1.1506200e-01
   1.8125000e+00   6.4647000e-02
   1.8750000e+00   5.9235000e-02
   1.9375000e+00   5.7817000e-02
   2.0000000e+00   6.7710000e-02
   2.0625000e+00   8.1030000e-02
   2.1250000e+00   8.4852000e-02
   2.1875000e+00   1.0869400e-01
   2.2500000e+00   6.9085000e-02
   2.3125000e+00   9.3818000e-02
   2.3750000e+00   3.4945000e-02
   2.4375000e+00   7.3300000e-03
   2.5000000e+00  -4.9063000e-02
   2.5625000e+00  -1.0900100e-01
   2.6250000e+00  -2.3654500e-01
   2.6875000e+00  -3.5736300e-01
   2.7500000e+00  -4.4791700e-01
   2.8125000e+00  -4.8027100e-01
   2.8750000e+00  -5.0088000e-01
   2.9375000e+00  -4.7402300e-01
   3.0000000e+00  -4.2360700e-01
   3.0625000e+00  -4.1707400e-01
   3.1250000e+00  -4.1497100e-01
   3.1875000e+00  -3.7261400e-01
   3.2500000e+00  -3.1398200e-01
   3.3125000e+00  -2.3087400e-01
   3.3750000e+00  -1.5784800e-01
   3.4375000e+00  -6.7995000e-02
   3.5000000e+00  -1.5047000e-02
   3.5625000e+00   2.8712000e-02
   3.6250000e+00   7.1281000e-02
   3.6875000e+00   1.0902500e-01
   3.7500000e+00   1.2475400e-01
   3.8125000e+00   1.6753000e-01
   3.8750000e+00   1.9934200e-01
   3.9375000e+00   2.2810700e-01
   4.0000000e+00   2.4805700e-01
   4.0625000e+00   2.6892400e-01
   4.1250000e+00   2.6358700e-01
   4.1875000e+00   2.4881000e-01
   4.2500000e+00   2.0298400e-01
   4.3125000e+00   1.4674400e-01
   4.3750000e+00   9.5805000e-02
   4.4375000e+00   4.9600000e-02
   4.5000000e+00  -2.2124000e-02
   4.5625000e+00  -5.3461000e-02
   4.6250000e+00  -9.7533000e-02
   4.6875000e+00  -1.1182600e-01
   4.7500000e+00  -1.0322700e-01
   4.8125000e+00  -1.0168600e-01
   4.8750000e+00  -9.3286000e-02
   4.9375000e+00  -7.9149000e-02
   5.0000000e+00  -6.2408000e-02
   5.0625000e+00  -3.5658000e-02
   5.1250000e+00  -5.9980000e-03
   5.1875000e+00   4.3381000e-02
   5.2500000e+00   7.7368000e-02
   5.3125000e+00   1.3211900e-01
   5.3750000e+00   1.6719500e-01
   5.4375000e+00   2.3723700e-01
   5.5000000e+00   2.8434500e-01
   5.5625000e+00   3.4417100e-01
   5.6250000e+00   3.7097900e-01
   5.6875000e+00   3.7938600e-01
   5.7500000e+00   3.6578600e-01
   5.8125000e+00   3.2785800e-01
   5.8750000e+00   2.7529600e-01
   5.9375000e+00   2.3422700e-01
   6.0000000e+00   1.7455300e-01
   6.0625000e+00   1.0512700e-01
   6.1250000e+00   3.3569000e-02
   6.1875000e+00  -1.5772000e-02
   6.2500000e+00  -5.8979000e-02
   6.3125000e+00  -9.7264000e-02
   6.3750000e+00  -1.0827600e-01
   6.4375000e+00  -1.3161900e-01
   6.5000000e+00  -1.3608600e-01
   6.5625000e+00  -1.5893800e-01
   6.6250000e+00  -1.4093400e-01
   6.6875000e+00  -1.1707700e-01
   6.7500000e+00  -6.0892000e-02
   6.8125000e+00  -4.4326000e-02
   6.8750000e+00  -5.9210000e-03
   6.9375000e+00   6.4962000e-02
   7.0000000e+00   1.4568200e-01
   7.0625000e+00   2.0448700e-01
   7.1250000e+00   2.4255400e-01
   7.1875000e+00   2.3999600e-01
   7.2500000e+00   1.9357500e-01
   7.3125000e+00   1.1021400e-01
   7.3750000e+00  -3.0213000e-02
   7.4375000e+00  -1.7867900e-01
   7.5000000e+00  -3.4138300e-01
   7.5625000e+00  -4.8333400e-01
   7.6250000e+00  -5.9502300e-01
   7.6875000e+00  -6.6380000e-01
   7.7500000e+00  -6.8784100e-01
   7.8125000e+00  -6.5922400e-01
   7.8750000e+00  -6.1970500e-01
   7.9375000e+00  -5.1894100e-01
   8.0000000e+00  -4.2025400e-01
   8.0625000e+00  -2.9066500e-01
   8.1250000e+00  -1.5441500e-01
   8.1875000e+00  -5.7811000e-02
   8.2500000e+00   2.7285000e-02
   8.3125000e+00   8.0767000e-02
   8.3750000e+00   1.5351100e-01
   8.4375000e+00   1.9555300e-01
   8.5000000e+00   2.1828000e-01
   8.5625000e+00   2.5919400e-01
   8.6250000e+00   2.6730000e-01
   8.6875000e+00   2.3535600e-01
   8.7500000e+00   2.2304800e-01
   8.8125000e+00   2.2039700e-01
   8.8750000e+00   1.9908500e-01
   8.9375000e+00   1.7567800e-01
   9.0000000e+00   1.4618100e-01
   9.0625000e+00   1.2460300e-01
   9.1250000e+00   7.9854000e-02
   9.1875000e+00   6.0406000e-02
   9.2500000e+00   7.0767000e-02
   9.3125000e+00   6.5626000e-02
   9.3750000e+00   4.8764000e-02
   9.4375000e+00   5.4487000e-02
   9.5000000e+00   3.7082000e-02
   9.5625000e+00   2.9672000e-02
   9.6250000e+00   5.2130000e-03
   9.6875000e+00  -5.8770000e-03
   9.7500000e+00  -5.5011000e-02
   9.8125000e+00  -7.0200000e-02
   9.8750000e+00  -7.1585000e-02
   9.9375000e+00  -7.2585000e-02
   1.0000000e+01  -6.6077000e-02
   1.0062500e+01  -2.3268000e-02
   1.0125000e+01   6.8530000e-03
   1.0187500e+01   5.0789000e-02
   1.0250000e+01   9.8413000e-02
   1.0312500e+01   1.5921700e-01
   1.0375000e+01   2.1410200e-01
   1.0437500e+01   2.4522800e-01
   1.0500000e+01   2.6309900e-01
   1.0562500e+01   2.7439600e-01
   1.0625000e+01   2.5605500e-01
   1.0687500e+01   2.2959000e-01
   1.0750000e+01   1.8196500e-01
   1.0812500e+01   1.2711400e-01
   1.0875000e+01   8.1170000e-02
   1.0937500e+01   1.5641000e-02
   1.1000000e+01  -2.0959000e-02
   1.1062500e+01  -3.9028000e-02
   1.1125000e+01  -3.3554000e-02
   1.1187500e+01  -4.5830000e-02
   1.1250000e+01  -2.5522000e-02
   1.1312500e+01  -1.6140000e-02
   1.1375000e+01   1.0659000e-02
   1.1437500e+01   2.7286000e-02
   1.1500000e+01   4.8901000e-02
   1.1562500e+01   6.6154000e-02
   1.1625000e+01   1.1104100e-01
   1.1687500e+01   1.9027400e-01
   1.1750000e+01   2.8371700e-01
   1.1812500e+01   3.5205100e-01
   1.1875000e+01   3.7946500e-01
   1.1937500e+01   3.5457800e-01
   1.2000000e+01   2.5557200e-01
   1.2062500e+01   8.3458000e-02
   1.2125000e+01  -1.1134000e-01
   1.2187500e+01  -3.2356300e-01
   1.2250000e+01  -5.2020500e-01
   1.2312500e+01  -6.8174700e-01
   1.2375000e+01  -8.1237000e-01
   1.2437500e+01  -8.8771600e-01
   1.2500000e+01  -8.9090000e-01
   1.2562500e+01  -8.2481600e-01
   1.2625000e+01  -7.1779300e-01
   1.2687500e+01  -5.6185800e-01
   1.2750000e+01  -4.0994800e-01
   1.2812500e+01  -2.3530400e-01
   1.2875000e+01  -9.3657000e-02
   1.2937500e+01   3.5653000e-02
   1.3000000e+01   1.3061500e-01
   1.3062500e+01   1.6908500e-01
   1.3125000e+01   2.1780100e-01
   1.3187500e+01   2.1519400e-01
   1.3250000e+01   2.1638800e-01
   1.3312500e+01   2.0180100e-01
   1.3375000e+01   1.9035000e-01
   1.3437500e+01   1.6158700e-01
   1.3500000e+01   1.2324500e-01
   1.3562500e+01   1.0916900e-01
   1.3625000e+01   1.1255300e-01
   1.3687500e+01   1.0286200e-01
   1.3750000e+01   1.0017900e-01
   1.3812500e+01   8.0682000e-02
   1.3875000e+01   5.3160000e-02
   1.3937500e+01   3.3974000e-02
   1.4000000e+01   4.6860000e-02
   1.4062500e+01   7.5324000e-02
   1.4125000e+01   8.7644000e-02
   1.4187500e+01   1.1078100e-01
   1.4250000e+01   1.2311800e-01
   1.4312500e+01   1.3364000e-01
   1.4375000e+01   1.2464800e-01
   1.4437500e+01   1.1756100e-01
   1.4500000e+01   9.7163000e-02
   1.4562500e+01   6.8287000e-02
   1.4625000e+01   4.6324000e-02
   1.4687500e+01   1.2772000e-02
   1.4750000e+01   1.7315000e-02
   1.4812500e+01   5.2065000e-02
   1.4875000e+01   1.0907800e-01
   1.4937500e+01   1.4650200e-01
   1.5000000e+01   2.0859300e-01
   1.5062500e+01   2.5866300e-01
   1.5125000e+01   3.1004400e-01
   1.5187500e+01   3.4523500e-01
   1.5250000e+01   3.7439600e-01
   1.5312500e+01   3.7127700e-01
   1.5375000e+01   3.3272700e-01
   1.5437500e+01   2.6606200e-01
   1.5500000e+01   1.4374900e-01
   1.5562500e+01   5.4346000e-02
   1.5625000e+01  -5.1331000e-02
   1.5687500e+01  -1.2209600e-01
   1.5750000e+01  -1.8149500e-01
   1.5812500e+01  -2.0566100e-01
   1.5875000e+01  -2.0173300e-01
   1.5937500e+01  -1.8114200e-01
   1.6000000e+01  -1.5486100e-01
   1.6062500e+01  -1.1481700e-01
   1.6125000e+01  -4.1885000e-02
   1.6187500e+01  -3.8800000e-03
   1.6250000e+01   4.0454000e-02
   1.6312500e+01   9.3538000e-02
   1.6375000e+01   1.8339000e-01
   1.6437500e+01   2.8159300e-01
   1.6500000e+01   3.8669600e-01
   1.6562500e+01   4.6261400e-01
   1.6625000e+01   4.3809900e-01
   1.6687500e+01   3.7288200e-01
   1.6750000e+01   2.2445200e-01
   1.6812500e+01   3.5638000e-02
   1.6875000e+01  -1.9690700e-01
   1.6937500e+01  -4.3070300e-01
   1.7000000e+01  -6.0739500e-01
   1.7062500e+01  -8.0101800e-01
   1.7125000e+01  -8.9434300e-01
   1.7187500e+01  -9.2452100e-01
   1.7250000e+01  -8.9830300e-01
   1.7312500e+01  -8.0464200e-01
   1.7375000e+01  -6.6000300e-01
   1.7437500e+01  -4.7657300e-01
   1.7500000e+01  -2.9671900e-01
   1.7562500e+01  -1.0745100e-01
   1.7625000e+01   5.0285000e-02
   1.7687500e+01   1.5865000e-01
   1.7750000e+01   2.0543300e-01
   1.7812500e+01   2.3015700e-01
   1.7875000e+01   2.3137900e-01
   1.7937500e+01   2.1774400e-01
   1.8000000e+01   1.7823900e-01
   1.8062500e+01   1.0987800e-01
   1.8125000e+01   2.6491000e-02
   1.8187500e+01  -3.6520000e-02
   1.8250000e+01  -6.7210000e-02
   1.8312500e+01  -8.2731000e-02
   1.8375000e+01  -4.9026000e-02
   1.8437500e+01  -1.7261000e-02
   1.8500000e+01   1.8039000e-02
   1.8562500e+01   7.6681000e-02
   1.8625000e+01   1.1846100e-01
   1.8687500e+01   1.7141500e-01
   1.8750000e+01   2.3229500e-01
   1.8812500e+01   2.5700100e-01
   1.8875000e+01   2.6112200e-01
   1.8937500e+01   2.3392400e-01
   1.9000000e+01   1.7326200e-01
   1.9062500e+01   1.2624300e-01
   1.9125000e+01   5.8458000e-02
   1.9187500e+01  -5.3720000e-03
   1.9250000e+01  -5.0215000e-02
   1.9312500e+01  -9.2630000e-02
   1.9375000e+01  -1.2000400e-01
   1.9437500e+01  -1.1966600e-01
   1.9500000e+01  -5.9419000e-02
   1.9562500e+01  -2.7459000e-02
   1.9625000e+01   4.0468000e-02
   1.9687500e+01   1.2501400e-01
   1.9750000e+01   2.0280000e-01
   1.9812500e+01   3.0007200e-01
   1.9875000e+01   3.8940800e-01
   1.9937500e+01   4.6394900e-01
   2.0000000e+01   5.1944200e-01
   2.0062500e+01   4.8717700e-01
   2.0125000e+01   4.1479400e-01
   2.0187500e+01   2.9887300e-01
   2.0250000e+01   1.8431600e-01
   2.0312500e+01   5.2194000e-02
   2.0375000e+01  -6.0443000e-02
   2.0437500e+01  -1.6727800e-01
   2.0500000e+01  -2.0581600e-01
   2.0562500e+01  -2.1369300e-01
   2.0625000e+01  -2.0502700e-01
   2.0687500e+01  -1.7981800e-01
   2.0750000e+01  -1.5544400e-01
   2.0812500e+01  -1.0771800e-01
   2.0875000e+01  -3.7555000e-02
   2.0937500e+01   2.9044000e-02
   2.1000000e+01   8.3140000e-02
   2.1062500e+01   1.3975700e-01
   2.1125000e+01   2.1368000e-01
   2.1187500e+01   2.7192600e-01
   2.1250000e+01   3.3114900e-01
   2.1312500e+01   3.4052800e-01
   2.1375000e+01   3.2674800e-01
   2.1437500e+01   2.2587900e-01
   2.1500000e+01   4.9983000e-02
   2.1562500e+01  -1.8359900e-01
   2.1625000e+01  -3.8894400e-01
   2.1687500e+01  -5.8561500e-01
   2.1750000e+01  -7.5213700e-01
   2.1812500e+01  -8.8140700e-01
   2.1875000e+01  -9.3823400e-01
   2.1937500e+01  -9.2786000e-01
   2.2000000e+01  -8.2031300e-01
   2.2062500e+01  -6.5099100e-01
   2.2125000e+01  -5.0668800e-01
   2.2187500e+01  -2.9624800e-01
   2.2250000e+01  -1.2785600e-01
   2.2312500e+01   3.4045000e-02
   2.2375000e+01   1.7583100e-01
   2.2437500e+01   2.6613800e-01
   2.2500000e+01   2.9894500e-01
   2.2562500e+01   3.1594900e-01
   2.2625000e+01   2.7445300e-01
   2.2687500e+01   2.4620400e-01
   2.2750000e+01   1.8302000e-01
   2.2812500e+01   9.3329000e-02
   2.2875000e+01  -5.7870000e-03
   2.2937500e+01  -7.3920000e-02
   2.3000000e+01  -9.8265000e-02
   2.3062500e+01  -1.1809100e-01
   2.3125000e+01  -6.5981000e-02
   2.3187500e+01  -6.3210000e-03
   2.3250000e+01   5.1440000e-02
   2.3312500e+01   1.1167700e-01
   2.3375000e+01   1.6532900e-01
   2.3437500e+01   2.4637400e-01
   2.3500000e+01   2.8574800e-01
   2.3562500e+01   2.9246000e-01
   2.3625000e+01   2.9104500e-01
   2.3687500e+01   2.6410400e-01
   2.3750000e+01   1.9847600e-01
   2.3812500e+01   1.3674700e-01
   2.3875000e+01   9.2415000e-02
   2.3937500e+01   1.7970000e-03
   2.4000000e+01  -7.3473000e-02
   2.4062500e+01  -1.3424600e-01
   2.4125000e+01  -1.8768100e-01
   2.4187500e+01  -1.7909000e-01
   2.4250000e+01  -1.3284400e-01
   2.4312500e+01  -7.2587000e-02
   2.4375000e+01   1.9585000e-02
   2.4437500e+01   1.3737300e-01
   2.4500000e+01   2.4814300e-01
   2.4562500e+01   3.5458900e-01
   2.4625000e+01   4.6282100e-01
   2.4687500e+01   5.2190600e-01
   2.4750000e+01   5.4905400e-01
   2.4812500e+01   5.3066800e-01
   2.4875000e+01   4.4313600e-01
   2.4937500e+01   3.3113100e-01
   2.5000000e+01   2.0470400e-01
   2.5062500e+01   3.9275000e-02
   2.5125000e+01  -9.6262000e-02
   2.5187500e+01  -1.8923300e-01
   2.5250000e+01  -2.5803800e-01
   2.5312500e+01  -2.6405600e-01
   2.5375000e+01  -2.4632300e-01
   2.5437500e+01  -2.2222100e-01
   2.5500000e+01  -1.8047600e-01
   2.5562500e+01  -1.0345700e-01
   2.5625000e+01  -4.0374000e-02
   2.5687500e+01   4.1442000e-02
   2.5750000e+01   1.0541900e-01
   2.5812500e+01   1.3131900e-01
   2.5875000e+01   1.9354400e-01
   2.5937500e+01   2.6600100e-01
   2.6000000e+01   3.3223900e-01
   2.6062500e+01   3.7262100e-01
   2.6125000e+01   3.5792100e-01
   2.6187500e+01   2.2658600e-01
   2.6250000e+01   4.7823000e-02
   2.6312500e+01  -1.7881100e-01
   2.6375000e+01  -3.6899800e-01
   2.6437500e+01  -5.5240000e-01
   2.6500000e+01  -7.1378100e-01
   2.6562500e+01  -7.9458600e-01
   2.6625000e+01  -8.5055800e-01
   2.6687500e+01  -8.4410800e-01
   2.6750000e+01  -7.3359900e-01
   2.6812500e+01  -5.7989500e-01
   2.6875000e+01  -3.9774500e-01
   2.6937500e+01  -2.3630800e-01
   2.7000000e+01  -7.0552000e-02
   2.7062500e+01   4.6334000e-02
   2.7125000e+01   1.0084100e-01
   2.7187500e+01   1.8294900e-01
   2.7250000e+01   2.1283800e-01
   2.7312500e+01   2.0349500e-01
   2.7375000e+01   1.8885900e-01
   2.7437500e+01   1.4559000e-01
   2.7500000e+01   1.0088100e-01
   2.7562500e+01   3.6060000e-03
   2.7625000e+01  -4.0777000e-02
   2.7687500e+01  -9.0552000e-02
   2.7750000e+01  -9.6418000e-02
   2.7812500e+01  -6.2071000e-02
   2.7875000e+01  -1.0314000e-02
   2.7937500e+01   9.0149000e-02
   2.8000000e+01   1.5847000e-01
   2.8062500e+01   2.1410300e-01
   2.8125000e+01   3.0027200e-01
   2.8187500e+01   3.2463700e-01
   2.8250000e+01   3.6927300e-01
   2.8312500e+01   3.3095300e-01
   2.8375000e+01   2.6207400e-01
   2.8437500e+01   1.7957400e-01
   2.8500000e+01   7.6964000e-02
   2.8562500e+01  -1.2771000e-02
   2.8625000e+01  -9.6646000e-02
   2.8687500e+01  -1.7623800e-01
   2.8750000e+01  -2.5027900e-01
   2.8812500e+01  -2.6957100e-01
   2.8875000e+01  -2.6353000e-01
   2.8937500e+01  -2.0813300e-01
   2.9000000e+01  -1.4314100e-01
   2.9062500e+01  -4.4378000e-02
   2.9125000e+01   6.5446000e-02
   2.9187500e+01   1.6880400e-01
   2.9250000e+01   2.8672100e-01
   2.9312500e+01   4.0472200e-01
   2.9375000e+01   4.7168300e-01
   2.9437500e+01   5.0691600e-01
   2.9500000e+01   5.0796300e-01
   2.9562500e+01   4.7616800e-01
   2.9625000e+01   3.7790200e-01
   2.9687500e+01   2.8880800e-01
   2.9750000e+01   1.8694400e-01
   2.9812500e+01   3.3719000e-02
   2.9875000e+01  -8.8728000e-02
   2.9937500e+01  -1.9384900e-01
   3.0000000e+01  -2.4915500e-01
   3.0062500e+01  -2.3278600e-01
   3.0125000e+01  -1.7882500e-01
   3.0187500e+01  -1.1946100e-01
   3.0250000e+01  -5.7637000e-02
   3.0312500e+01   3.7638000e-02
   3.0375000e+01   7.2253000e-02
   3.0437500e+01   1.1653200e-01
   3.0500000e+01   1.5411600e-01
   3.0562500e+01   1.6029200e-01
   3.0625000e+01   1.8885000e-01
   3.0687500e+01   1.9868800e-01
   3.0750000e+01   2.5977100e-01
   3.0812500e+01   2.6883300e-01
   3.0875000e+01   2.3446600e-01
   3.0937500e+01   1.5107200e-01
   3.1000000e+01  -5.4900000e-04
   3.1062500e+01  -1.9096700e-01
   3.1125000e+01  -3.6659400e-01
   3.1187500e+01  -5.3016500e-01
   3.1250000e+01  -6.7634000e-01
   3.1312500e+01  -7.8596800e-01
   3.1375000e+01  -8.2577200e-01
   3.1437500e+01  -7.9291600e-01
   3.1500000e+01  -6.5176300e-01
   3.1562500e+01  -4.9179700e-01
   3.1625000e+01  -3.5368200e-01
   3.1687500e+01  -2.2141300e-01
   3.1750000e+01  -9.1668000e-02
   3.1812500e+01   2.3269000e-02
   3.1875000e+01   1.0120500e-01
   3.1937500e+01   1.2294500e-01
   3.2000000e+01   1.3189000e-01
   3.2062500e+01   1.3050800e-01
   3.2125000e+01   9.8101000e-02
   3.2187500e+01   7.9552000e-02
   3.2250000e+01   4.6060000e-02
   3.2312500e+01   3.4660000e-03
   3.2375000e+01  -5.9038000e-02
   3.2437500e+01  -9.3936000e-02
   3.2500000e+01  -1.0073200e-01
   3.2562500e+01  -7.6920000e-02
   3.2625000e+01  -1.1926000e-02
   3.2687500e+01   7.2352000e-02
   3.2750000e+01   1.7698000e-01
   3.2812500e+01   2.4906700e-01
   3.2875000e+01   2.9021700e-01
   3.2937500e+01   3.5240500e-01
   3.3000000e+01   3.5296500e-01
   3.3062500e+01   3.2702000e-01
   3.3125000e+01   2.2371300e-01
   3.3187500e+01   1.1001200e-01
   3.3250000e+01   7.3980000e-03
   3.3312500e+01  -9.0278000e-02
   3.3375000e+01  -1.4078800e-01
   3.3437500e+01  -2.1107600e-01
   3.3500000e+01  -2.4657300e-01
   3.3562500e+01  -2.6547600e-01
   3.3625000e+01  -2.3920200e-01
   3.3687500e+01  -1.7963300e-01
   3.3750000e+01  -6.6983000e-02
   3.3812500e+01   2.1101000e-02
   3.3875000e+01   1.4001900e-01
   3.3937500e+01   2.5355900e-01
   3.4000000e+01   3.9499800e-01
   3.4062500e+01   5.1852200e-01
   3.4125000e+01   6.0426200e-01
   3.4187500e+01   6.0766200e-01
   3.4250000e+01   5.5846700e-01
   3.4312500e+01   4.7866200e-01
   3.4375000e+01   3.5785100e-01
   3.4437500e+01   2.1689700e-01
   3.4500000e+01   6.7296000e-02
   3.4562500e+01  -7.0445000e-02
   3.4625000e+01  -2.1987700e-01
   3.4687500e+01  -3.1788600e-01
   3.4750000e+01  -3.5951300e-01
   3.4812500e+01  -3.1933700e-01
   3.4875000e+01  -2.5325400e-01
   3.4937500e+01  -1.7274100e-01
   3.5000000e+01  -8.4125000e-02
   3.5062500e+01   1.3264000e-02
   3.5125000e+01   1.0106600e-01
   3.5187500e+01   1.4822800e-01
   3.5250000e+01   1.8349900e-01
   3.5312500e+01   1.9866900e-01
   3.5375000e+01   1.9757400e-01
   3.5437500e+01   1.8346200e-01
   3.5500000e+01   1.9058700e-01
   3.5562500e+01   2.1372300e-01
   3.5625000e+01   1.9212600e-01
   3.5687500e+01   1.4810100e-01
   3.5750000e+01   6.5072000e-02
   3.5812500e+01  -9.0539000e-02
   3.5875000e+01  -2.4252900e-01
   3.5937500e+01  -4.0260700e-01
   3.6000000e+01  -5.2809100e-01
   3.6062500e+01  -6.3040000e-01
   3.6125000e+01  -6.9949700e-01
   3.6187500e+01  -6.8709800e-01
   3.6250000e+01  -6.1570400e-01
   3.6312500e+01  -5.2208600e-01
   3.6375000e+01  -3.8518400e-01
   3.6437500e+01  -2.6429200e-01
   3.6500000e+01  -1.5102800e-01
   3.6562500e+01  -7.3904000e-02
   3.6625000e+01  -1.4542000e-02
   3.6687500e+01   1.0715000e-02
   3.6750000e+01   2.8104000e-02
   3.6812500e+01   4.5473000e-02
   3.6875000e+01   1.0387000e-02
   3.6937500e+01  -8.0530000e-03
   3.7000000e+01  -4.1912000e-02
   3.7062500e+01  -8.0823000e-02
   3.7125000e+01  -1.1447000e-01
   3.7187500e+01  -1.3471900e-01
   3.7250000e+01  -1.5452900e-01
   3.7312500e+01  -1.2397500e-01
   3.7375000e+01  -7.4686000e-02
   3.7437500e+01   2.7087000e-02
   3.7500000e+01   1.2604100e-01
   3.7562500e+01   2.4072200e-01
   3.7625000e+01   3.1222900e-01
   3.7687500e+01   3.6313600e-01
   3.7750000e+01   3.8320600e-01
   3.7812500e+01   3.2731300e-01
   3.7875000e+01   2.3838300e-01
   3.7937500e+01   1.2565400e-01
   3.8000000e+01   4.0813000e-02
   3.8062500e+01  -3.4925000e-02
   3.8125000e+01  -8.8269000e-02
   3.8187500e+01  -1.2583400e-01
   3.8250000e+01  -1.2520700e-01
   3.8312500e+01  -1.6710400e-01
   3.8375000e+01  -1.4199100e-01
   3.8437500e+01  -1.4377100e-01
   3.8500000e+01  -7.9656000e-02
   3.8562500e+01  -3.6980000e-03
   3.8625000e+01   8.6831000e-02
   3.8687500e+01   1.8533900e-01
   3.8750000e+01   2.9432100e-01
   3.8812500e+01   4.0023500e-01
   3.8875000e+01   4.8891100e-01
   3.8937500e+01   5.1485900e-01
   3.9000000e+01   5.0895400e-01
   3.9062500e+01   4.7548100e-01
   3.9125000e+01   3.6678000e-01
   3.9187500e+01   2.4259000e-01
   3.9250000e+01   9.9980000e-02
   3.9312500e+01  -5.6420000e-02
   3.9375000e+01  -1.7841100e-01
   3.9437500e+01  -2.6387100e-01
   3.9500000e+01  -3.1287100e-01
   3.9562500e+01  -3.1523700e-01
   3.9625000e+01  -2.7514800e-01
   3.9687500e+01  -1.7457500e-01
   3.9750000e+01  -9.7467000e-02
   3.9812500e+01  -1.0525000e-02
   3.9875000e+01   6.9954000e-02
   3.9937500e+01   1.1963600e-01
   4.0000000e+01   1.2909600e-01
   4.0062500e+01   1.3922400e-01
   4.0125000e+01   1.7576000e-01
   4.0187500e+01   1.5824400e-01
   4.0250000e+01   1.6329500e-01
   4.0312500e+01   2.1300700e-01
   4.0375000e+01   2.4673800e-01
   4.0437500e+01   2.3666600e-01
   4.0500000e+01   1.7274200e-01
   4.0562500e+01   8.5787000e-02
   4.0625000e+01  -6.0932000e-02
   4.0687500e+01  -2.1743400e-01
   4.0750000e+01  -3.2868900e-01
   4.0812500e+01  -4.4071800e-01
   4.0875000e+01  -5.3291500e-01
   4.0937500e+01  -5.7023900e-01
   4.1000000e+01  -5.4538900e-01
   4.1062500e+01  -4.8689900e-01
   4.1125000e+01  -3.9957500e-01
   4.1187500e+01  -3.0329900e-01
   4.1250000e+01  -2.3401700e-01
   4.1312500e+01  -1.6209000e-01
   4.1375000e+01  -1.2365600e-01
   4.1437500e+01  -8.6795000e-02
   4.1500000e+01  -5.0263000e-02
   4.1562500e+01  -1.1862000e-02
   4.1625000e+01   2.0070000e-03
   4.1687500e+01  -1.0305000e-02
   4.1750000e+01  -7.5770000e-03
   4.1812500e+01  -9.8130000e-03
   4.1875000e+01  -4.2909000e-02
   4.1937500e+01  -1.1476700e-01
   4.2000000e+01  -1.4524500e-01
   4.2062500e+01  -1.5777600e-01
   4.2125000e+01  -1.0968200e-01
   4.2187500e+01  -2.9706000e-02
   4.2250000e+01   8.8290000e-02
   4.2312500e+01   1.8877500e-01
   4.2375000e+01   2.6832800e-01
   4.2437500e+01   3.1760000e-01
   4.2500000e+01   3.3020900e-01
   4.2562500e+01   3.2095100e-01
   4.2625000e+01   2.5926900e-01
   4.2687500e+01   2.0513300e-01
   4.2750000e+01   1.3255500e-01
   4.2812500e+01   8.1351000e-02
   4.2875000e+01   4.6882000e-02
   4.2937500e+01   4.1933000e-02
   4.3000000e+01   2.4448000e-02
   4.3062500e+01   3.1800000e-03
   4.3125000e+01  -3.7960000e-02
   4.3187500e+01  -5.4389000e-02
   4.3250000e+01  -8.4324000e-02
   4.3312500e+01  -5.6710000e-02
   4.3375000e+01   4.3960000e-03
   4.3437500e+01   7.3410000e-02
   4.3500000e+01   1.7946600e-01
   4.3562500e+01   3.1607300e-01
   4.3625000e+01   4.1570100e-01
   4.3687500e+01   4.7576400e-01
   4.3750000e+01   4.8300800e-01
   4.3812500e+01   4.4807700e-01
   4.3875000e+01   3.6654500e-01
   4.3937500e+01   2.5943600e-01
   4.4000000e+01   1.3673300e-01
   4.4062500e+01  -2.5050000e-03
   4.4125000e+01  -9.6112000e-02
   4.4187500e+01  -1.7937800e-01
   4.4250000e+01  -2.4028800e-01
   4.4312500e+01  -2.6005900e-01
   4.4375000e+01  -2.4543000e-01
   4.4437500e+01  -2.0908700e-01
   4.4500000e+01  -1.4011500e-01
   4.4562500e+01  -8.8197000e-02
   4.4625000e+01  -3.0186000e-02
   4.4687500e+01   2.9760000e-03
   4.4750000e+01   5.8390000e-02
   4.4812500e+01   6.6167000e-02
   4.4875000e+01   6.3426000e-02
   4.4937500e+01   9.6064000e-02
   4.5000000e+01   1.0506200e-01
   4.5062500e+01   1.2237000e-01
   4.5125000e+01   1.4048700e-01
   4.5187500e+01   1.8531600e-01
   4.5250000e+01   1.7355100e-01
   4.5312500e+01   1.3917300e-01
   4.5375000e+01   7.0333000e-02
   4.5437500e+01  -7.8461000e-02
   4.5500000e+01  -2.1277400e-01
   4.5562500e+01  -3.3027500e-01
   4.5625000e+01  -4.2028900e-01
   4.5687500e+01  -4.5546100e-01
   4.5750000e+01  -4.8467600e-01
   4.5812500e+01  -4.8329500e-01
   4.5875000e+01  -4.5450300e-01
   4.5937500e+01  -3.7492500e-01
   4.6000000e+01  -3.2202700e-01
   4.6062500e+01  -2.6827600e-01
   4.6125000e+01  -1.9501600e-01
   4.6187500e+01  -1.4799900e-01
   4.6250000e+01  -1.0126200e-01
   4.6312500e+01  -8.7863000e-02
   4.6375000e+01  -2.3430000e-02
   4.6437500e+01   4.6635000e-02
   4.6500000e+01   7.9207000e-02
   4.6562500e+01   7.0287000e-02
   4.6625000e+01   6.6738000e-02
   4.6687500e+01   1.0272000e-02
   4.6750000e+01  -2.1559000e-02
   4.6812500e+01  -3.3631000e-02
   4.6875000e+01  -4.7906000e-02
   4.6937500e+01  -3.4801000e-02
   4.7000000e+01  -2.0080000e-03
   4.7062500e+01   4.1446000e-02
   4.7125000e+01   1.2622300e-01
   4.7187500e+01   1.6141200e-01
   4.7250000e+01   1.9590200e-01
   4.7312500e+01   1.6456500e-01
   4.7375000e+01   1.4500600e-01
   4.7437500e+01   1.3033800e-01
   4.7500000e+01   1.0225700e-01
   4.7562500e+01   1.1142800e-01
   4.7625000e+01   1.0920900e-01
   4.7687500e+01   1.2838400e-01
   4.7750000e+01   1.2392800e-01
   4.7812500e+01   1.2563700e-01
   4.7875000e+01   8.1596000e-02
   4.7937500e+01   3.9777000e-02
   4.8000000e+01  -3.0039000e-02
   4.8062500e+01  -7.5579000e-02
   4.8125000e+01  -6.8390000e-02
   4.8187500e+01  -2.2934000e-02
   4.8250000e+01   6.6698000e-02
   4.8312500e+01   2.0144100e-01
   4.8375000e+01   3.0681700e-01
   4.8437500e+01   3.9374700e-01
   4.8500000e+01   4.3179200e-01
   4.8562500e+01   4.1858500e-01
   4.8625000e+01   3.6428800e-01
   4.8687500e+01   2.6924000e-01
   4.8750000e+01   1.8038000e-01
   4.8812500e+01   7.7001000e-02
   4.8875000e+01   2.6580000e-03
   4.8937500e+01  -5.6311000e-02
   4.9000000e+01  -1.0695800e-01
   4.9062500e+01  -1.5930400e-01
   4.9125000e+01  -1.8589000e-01
   4.9187500e+01  -2.1370500e-01
   4.9250000e+01  -2.2108800e-01
   4.9312500e+01  -2.0379400e-01
   4.9375000e+01  -2.0703600e-01
   4.9437500e+01  -1.6827000e-01
   4.9500000e+01  -1.2855100e-01
   4.9562500e+01  -6.6292000e-02
   4.9625000e+01  -1.8417000e-02
   4.9687500e+01   5.6739000e-02
   4.9750000e+01   5.8443000e-02
   4.9812500e+01   6.7648000e-02
   4.9875000e+01   7.4539000e-02
   4.9937500e+01   6.6850000e-02

